Random Access Expectation in DNA Data Storage: Asymptotic Analysis Through Fountain Codes

The expected number of coded symbols drawn from a linear code until a desired information symbol can be decoded is studied. This quantity is of interest in DNA data storage, where it is called the random access expectation. If the generator matrix of the code is binary and fully symmetric, the process of sampling symbols from the code is equivalent to the encoder of an LT code. Based on this observation, the random access expectation of binary fully symmetric codes under a peeling decoder is analyzed in the large blocklength limit. Asymptotically, a random access expectation, normalized by the number of information symbols, of $0.7869$ is achievable, while for a binary fully symmetric code under a peeling decoder it cannot be below $\pi/4\approx 0.7854$. The analysis is extended to the case where a set of information symbols needs to be decoded.

==> tikz/decoding_constraint_data/d10_s2.csv <==
z,oneminusz,gconstr,g,gcummax
0,1,-0,-0,-0
0.001,0.999,0.702126152,0.7022249172,0.7022249172
0.002,0.998,0.7035866446,0.7036622789,0.7036622789
0.003,0.997,0.7047483756,0.704814266,0.704814266
0.004,0.996,0.7057589667,0.7058193417,0.7058193417
0.005,0.995,0.7066741767,0.7067309859,0.7067309859
0.006,0.994,0.7075222523,0.7075765749,0.7075765749
0.007,0.993,0.708319844,0.7083723466,0.7083723466
0.008,0.992,0.7090777404,0.7091288667,0.7091288667
0.009,0.991,0.7098034037,0.7098534649,0.7098534649
0.01,0.99,0.7105022481,0.7105514715,0.7105514715
0.011,0.989,0.711178349,0.7112269059,0.7112269059
0.012,0.988,0.7118348645,0.7118828875,0.7118828875
0.013,0.987,0.7124743004,0.7125218942,0.7125218942
0.014,0.986,0.7130986844,0.7131459331,0.7131459331
0.015,0.985,0.7137096844,0.7137566564,0.7137566564
0.016,0.984,0.7143086919,0.7143554438,0.7143554438
0.017,0.983,0.714896882,0.714943461,0.714943461
0.018,0.982,0.7154752578,0.7155217037,0.7155217037
0.019,0.981,0.7160446835,0.7160910301,0.7160910301
0.02,0.98,0.7166059097,0.716652186,0.716652186
0.021,0.979,0.7171595938,0.7172058247,0.7172058247
0.022,0.978,0.7177063146,0.7177525217,0.7177525217
0.023,0.977,0.7182465855,0.7182927876,0.7182927876
0.024,0.976,0.7187808638,0.7188270775,0.7188270775
0.025,0.975,0.7193095594,0.7193557992,0.7193557992
0.026,0.974,0.7198330411,0.7198793198,0.7198793198
0.027,0.973,0.7203516422,0.7203979711,0.7203979711
0.028,0.972,0.720865665,0.7209120542,0.7209120542
0.029,0.971,0.7213753848,0.7214218434,0.7214218434
0.03,0.97,0.7218810532,0.7219275892,0.7219275892
0.031,0.969,0.7223829007,0.7224295212,0.7224295212
0.032,0.968,0.722881139,0.7229278506,0.7229278506
0.033,0.967,0.7233759634,0.7234227719,0.7234227719
0.034,0.966,0.7238675543,0.7239144649,0.7239144649
0.035,0.965,0.7243560787,0.7244030961,0.7244030961
0.036,0.964,0.7248416916,0.7248888202,0.7248888202
0.037,0.963,0.7253245373,0.7253717809,0.7253717809
0.038,0.962,0.7258047501,0.7258521123,0.7258521123
0.039,0.961,0.7262824557,0.7263299397,0.7263299397
0.04,0.96,0.7267577714,0.72680538,0.72680538
0.041,0.959,0.7272308072,0.7272785431,0.7272785431
0.042,0.958,0.7277016664,0.7277495321,0.7277495321
0.043,0.957,0.7281704461,0.7282184437,0.7282184437
0.044,0.956,0.7286372377,0.7286853692,0.7286853692
0.045,0.955,0.7291021273,0.7291503945,0.7291503945
0.046,0.954,0.7295651963,0.7296136008,0.7296136008
0.047,0.953,0.7300265215,0.7300750648,0.7300750648
0.048,0.952,0.7304861756,0.7305348592,0.7305348592
0.049,0.951,0.7309442276,0.7309930526,0.7309930526
0.05,0.95,0.7314007427,0.7314497103,0.7314497103
0.051,0.949,0.7318557832,0.7319048943,0.7319048943
0.052,0.948,0.7323094078,0.7323586635,0.7323586635
0.053,0.947,0.7327616728,0.7328110738,0.7328110738
0.054,0.946,0.7332126315,0.7332621787,0.7332621787
0.055,0.945,0.7336623349,0.7337120289,0.7337120289
0.056,0.944,0.7341108315,0.734160673,0.734160673
0.057,0.943,0.7345581678,0.7346081572,0.7346081572
0.058,0.942,0.735004388,0.7350545259,0.7350545259
0.059,0.941,0.7354495345,0.7354998213,0.7354998213
0.06,0.94,0.7358936479,0.735944084,0.735944084
0.061,0.939,0.7363367669,0.7363873527,0.7363873527
0.062,0.938,0.7367789289,0.7368296647,0.7368296647
0.063,0.937,0.7372201695,0.7372710555,0.7372710555
0.064,0.936,0.737660523,0.7377115594,0.7377115594
0.065,0.935,0.7381000222,0.7381512092,0.7381512092
0.066,0.934,0.7385386987,0.7385900365,0.7385900365
0.067,0.933,0.7389765829,0.7390280716,0.7390280716
0.068,0.932,0.7394137041,0.7394653438,0.7394653438
0.069,0.931,0.7398500903,0.7399018811,0.7399018811
0.07,0.93,0.7402857686,0.7403377106,0.7403377106
0.071,0.929,0.7407207651,0.7407728583,0.7407728583
0.072,0.928,0.741155105,0.7412073494,0.7412073494
0.073,0.927,0.7415888125,0.741641208,0.741641208
0.074,0.926,0.742021911,0.7420744577,0.7420744577
0.075,0.925,0.7424544231,0.7425071209,0.7425071209
0.076,0.924,0.7428863707,0.7429392194,0.7429392194
0.077,0.923,0.7433177747,0.7433707744,0.7433707744
0.078,0.922,0.7437486555,0.743801806,0.743801806
0.079,0.921,0.7441790329,0.7442323342,0.7442323342
0.08,0.92,0.7446089259,0.7446623778,0.7446623778
0.081,0.919,0.7450383529,0.7450919553,0.7450919553
0.082,0.918,0.7454673318,0.7455210846,0.7455210846
0.083,0.917,0.7458958798,0.7459497828,0.7459497828
0.084,0.916,0.7463240137,0.7463780668,0.7463780668
0.085,0.915,0.7467517498,0.7468059527,0.7468059527
0.086,0.914,0.7471791036,0.7472334563,0.7472334563
0.087,0.913,0.7476060906,0.7476605928,0.7476605928
0.088,0.912,0.7480327254,0.7480873769,0.7480873769
0.089,0.911,0.7484590225,0.7485138231,0.7485138231
0.09,0.91,0.7488849956,0.7489399452,0.7489399452
0.091,0.909,0.7493106585,0.7493657568,0.7493657568
0.092,0.908,0.7497360241,0.749791271,0.749791271
0.093,0.907,0.7501611053,0.7502165004,0.7502165004
0.094,0.906,0.7505859144,0.7506414576,0.7506414576
0.095,0.905,0.7510104635,0.7510661545,0.7510661545
0.096,0.904,0.7514347643,0.7514906029,0.7514906029
0.097,0.903,0.7518588281,0.751914814,0.751914814
0.098,0.902,0.752282666,0.7523387991,0.7523387991
0.099,0.901,0.7527062888,0.7527625688,0.7527625688
0.1,0.9,0.753129707,0.7531861336,0.7531861336
0.101,0.899,0.7535529307,0.7536095036,0.7536095036
0.102,0.898,0.7539759699,0.7540326889,0.7540326889
0.103,0.897,0.7543988342,0.7544556991,0.7544556991
0.104,0.896,0.754821533,0.7548785435,0.7548785435
0.105,0.895,0.7552440756,0.7553012314,0.7553012314
0.106,0.894,0.7556664707,0.7557237716,0.7557237716
0.107,0.893,0.7560887271,0.7561461728,0.7561461728
0.108,0.892,0.7565108533,0.7565684435,0.7565684435
0.109,0.891,0.7569328575,0.7569905919,0.7569905919
0.11,0.89,0.7573547477,0.7574126262,0.7574126262
0.111,0.889,0.7577765319,0.757834554,0.757834554
0.112,0.888,0.7581982176,0.7582563831,0.7582563831
0.113,0.887,0.7586198123,0.758678121,0.758678121
0.114,0.886,0.7590413232,0.7590997748,0.7590997748
0.115,0.885,0.7594627575,0.7595213517,0.7595213517
0.116,0.884,0.7598841221,0.7599428585,0.7599428585
0.117,0.883,0.7603054237,0.7603643021,0.7603643021
0.118,0.882,0.7607266689,0.7607856891,0.7607856891
0.119,0.881,0.7611478642,0.7612070257,0.7612070257
0.12,0.88,0.7615690157,0.7616283184,0.7616283184
0.121,0.879,0.7619901296,0.7620495732,0.7620495732
0.122,0.878,0.762411212,0.7624707961,0.7624707961
0.123,0.877,0.7628322685,0.7628919929,0.7628919929
0.124,0.876,0.763253305,0.7633131693,0.7633131693
0.125,0.875,0.7636743269,0.7637343309,0.7637343309
0.126,0.874,0.7640953398,0.7641554832,0.7641554832
0.127,0.873,0.7645163488,0.7645766312,0.7645766312
0.128,0.872,0.7649373591,0.7649977804,0.7649977804
0.129,0.871,0.7653583759,0.7654189357,0.7654189357
0.13,0.87,0.7657794041,0.765840102,0.765840102
0.131,0.869,0.7662004484,0.7662612842,0.7662612842
0.132,0.868,0.7666215136,0.766682487,0.766682487
0.133,0.867,0.7670426042,0.7671037149,0.7671037149
0.134,0.866,0.7674637248,0.7675249725,0.7675249725
0.135,0.865,0.7678848798,0.7679462642,0.7679462642
0.136,0.864,0.7683060734,0.7683675941,0.7683675941
0.137,0.863,0.7687273098,0.7687889666,0.7687889666
0.138,0.862,0.7691485931,0.7692103857,0.7692103857
0.139,0.861,0.7695699273,0.7696318554,0.7696318554
0.14,0.86,0.7699913163,0.7700533795,0.7700533795
0.141,0.859,0.770412764,0.770474962,0.770474962
0.142,0.858,0.7708342739,0.7708966065,0.7708966065
0.143,0.857,0.7712558498,0.7713183166,0.7713183166
0.144,0.856,0.7716774952,0.7717400959,0.7717400959
0.145,0.855,0.7720992137,0.7721619479,0.7721619479
0.146,0.854,0.7725210084,0.772583876,0.772583876
0.147,0.853,0.7729428829,0.7730058835,0.7730058835
0.148,0.852,0.7733648403,0.7734279735,0.7734279735
0.149,0.851,0.7737868838,0.7738501493,0.7738501493
0.15,0.85,0.7742090164,0.774272414,0.774272414
0.151,0.849,0.7746312411,0.7746947705,0.7746947705
0.152,0.848,0.775053561,0.7751172217,0.7751172217
0.153,0.847,0.7754759789,0.7755397707,0.7755397707
0.154,0.846,0.7758984975,0.77596242,0.77596242
0.155,0.845,0.7763211196,0.7763851726,0.7763851726
0.156,0.844,0.7767438479,0.776808031,0.776808031
0.157,0.843,0.7771666849,0.7772309979,0.7772309979
0.158,0.842,0.7775896333,0.7776540757,0.7776540757
0.159,0.841,0.7780126955,0.7780772671,0.7780772671
0.16,0.84,0.7784358739,0.7785005743,0.7785005743
0.161,0.839,0.7788591709,0.7789239998,0.7789239998
0.162,0.838,0.7792825887,0.7793475458,0.7793475458
0.163,0.837,0.7797061297,0.7797712147,0.7797712147
0.164,0.836,0.780129796,0.7801950085,0.7801950085
0.165,0.835,0.7805535897,0.7806189294,0.7806189294
0.166,0.834,0.780977513,0.7810429795,0.7810429795
0.167,0.833,0.7814015678,0.7814671609,0.7814671609
0.168,0.832,0.7818257562,0.7818914754,0.7818914754
0.169,0.831,0.78225008,0.7823159251,0.7823159251
0.17,0.83,0.7826745411,0.7827405117,0.7827405117
0.171,0.829,0.7830991413,0.7831652372,0.7831652372
0.172,0.828,0.7835238825,0.7835901032,0.7835901032
0.173,0.827,0.7839487663,0.7840151115,0.7840151115
0.174,0.826,0.7843737944,0.7844402638,0.7844402638
0.175,0.825,0.7847989685,0.7848655618,0.7848655618
0.176,0.824,0.7852242901,0.7852910069,0.7852910069
0.177,0.823,0.7856497609,0.7857166008,0.7857166008
0.178,0.822,0.7860753822,0.7861423449,0.7861423449
0.179,0.821,0.7865011555,0.7865682407,0.7865682407
0.18,0.82,0.7869270823,0.7869942896,0.7869942896
0.181,0.819,0.787353164,0.787420493,0.787420493
0.182,0.818,0.7877794018,0.7878468522,0.7878468522
0.183,0.817,0.788205797,0.7882733685,0.7882733685
0.184,0.816,0.7886323509,0.7887000432,0.7887000432
0.185,0.815,0.7890590648,0.7891268774,0.7891268774
0.186,0.814,0.7894859397,0.7895538723,0.7895538723
0.187,0.813,0.7899129768,0.7899810291,0.7899810291
0.188,0.812,0.7903401772,0.7904083488,0.7904083488
0.189,0.811,0.790767542,0.7908358325,0.7908358325
0.19,0.81,0.7911950722,0.7912634812,0.7912634812
0.191,0.809,0.7916227687,0.791691296,0.791691296
0.192,0.808,0.7920506326,0.7921192777,0.7921192777
0.193,0.807,0.7924786647,0.7925474273,0.7925474273
0.194,0.806,0.7929068659,0.7929757456,0.7929757456
0.195,0.805,0.7933352371,0.7934042335,0.7934042335
0.196,0.804,0.7937637791,0.7938328918,0.7938328918
0.197,0.803,0.7941924926,0.7942617213,0.7942617213
0.198,0.802,0.7946213784,0.7946907227,0.7946907227
0.199,0.801,0.7950504372,0.7951198968,0.7951198968
0.2,0.8,0.7954796698,0.7955492442,0.7955492442
0.201,0.799,0.7959090766,0.7959787655,0.7959787655
0.202,0.798,0.7963386585,0.7964084615,0.7964084615
0.203,0.797,0.7967684159,0.7968383326,0.7968383326
0.204,0.796,0.7971983495,0.7972683795,0.7972683795
0.205,0.795,0.7976284597,0.7976986026,0.7976986026
0.206,0.794,0.798058747,0.7981290025,0.7981290025
0.207,0.793,0.798489212,0.7985595796,0.7985595796
0.208,0.792,0.798919855,0.7989903344,0.7989903344
0.209,0.791,0.7993506765,0.7994212673,0.7994212673
0.21,0.79,0.7997816769,0.7998523786,0.7998523786
0.211,0.789,0.8002128565,0.8002836688,0.8002836688
0.212,0.788,0.8006442157,0.8007151381,0.8007151381
0.213,0.787,0.8010757547,0.8011467869,0.8011467869
0.214,0.786,0.8015074739,0.8015786154,0.8015786154
0.215,0.785,0.8019393735,0.8020106239,0.8020106239
0.216,0.784,0.8023714536,0.8024428127,0.8024428127
0.217,0.783,0.8028037146,0.8028751818,0.8028751818
0.218,0.782,0.8032361566,0.8033077315,0.8033077315
0.219,0.781,0.8036687798,0.8037404619,0.8037404619
0.22,0.78,0.8041015842,0.8041733731,0.8041733731
0.221,0.779,0.8045345699,0.8046064653,0.8046064653
0.222,0.778,0.8049677371,0.8050397386,0.8050397386
0.223,0.777,0.8054010858,0.8054731928,0.8054731928
0.224,0.776,0.805834616,0.8059068282,0.8059068282
0.225,0.775,0.8062683277,0.8063406447,0.8063406447
0.226,0.774,0.806702221,0.8067746422,0.8067746422
0.227,0.773,0.8071362956,0.8072088208,0.8072088208
0.228,0.772,0.8075705517,0.8076431803,0.8076431803
0.229,0.771,0.8080049891,0.8080777206,0.8080777206
0.23,0.77,0.8084396077,0.8085124418,0.8085124418
0.231,0.769,0.8088744073,0.8089473435,0.8089473435
0.232,0.768,0.8093093879,0.8093824257,0.8093824257
0.233,0.767,0.8097445491,0.8098176882,0.8098176882
0.234,0.766,0.810179891,0.8102531307,0.8102531307
0.235,0.765,0.8106154131,0.8106887531,0.8106887531
0.236,0.764,0.8110511153,0.8111245552,0.8111245552
0.237,0.763,0.8114869973,0.8115605366,0.8115605366
0.238,0.762,0.8119230589,0.811996697,0.811996697
0.239,0.761,0.8123592997,0.8124330363,0.8124330363
0.24,0.76,0.8127957194,0.8128695539,0.8128695539
0.241,0.759,0.8132323176,0.8133062497,0.8133062497
0.242,0.758,0.8136690941,0.8137431232,0.8137431232
0.243,0.757,0.8141060484,0.8141801741,0.8141801741
0.244,0.756,0.8145431802,0.8146174019,0.8146174019
0.245,0.755,0.8149804889,0.8150548062,0.8150548062
0.246,0.754,0.8154179742,0.8154923867,0.8154923867
0.247,0.753,0.8158556357,0.8159301427,0.8159301427
0.248,0.752,0.8162934728,0.8163680739,0.8163680739
0.249,0.751,0.816731485,0.8168061797,0.8168061797
0.25,0.75,0.8171696718,0.8172444597,0.8172444597
0.251,0.749,0.8176080328,0.8176829133,0.8176829133
0.252,0.748,0.8180465673,0.8181215399,0.8181215399
0.253,0.747,0.8184852748,0.818560339,0.818560339
0.254,0.746,0.8189241547,0.8189993101,0.8189993101
0.255,0.745,0.8193632064,0.8194384523,0.8194384523
0.256,0.744,0.8198024292,0.8198777653,0.8198777653
0.257,0.743,0.8202418227,0.8203172483,0.8203172483
0.258,0.742,0.820681386,0.8207569006,0.8207569006
0.259,0.741,0.8211211185,0.8211967217,0.8211967217
0.26,0.74,0.8215610196,0.8216367108,0.8216367108
0.261,0.739,0.8220010885,0.8220768671,0.8220768671
0.262,0.738,0.8224413245,0.8225171901,0.8225171901
0.263,0.737,0.8228817269,0.8229576788,0.8229576788
0.264,0.736,0.8233222949,0.8233983327,0.8233983327
0.265,0.735,0.8237630278,0.8238391509,0.8238391509
0.266,0.734,0.8242039247,0.8242801326,0.8242801326
0.267,0.733,0.824644985,0.824721277,0.824721277
0.268,0.732,0.8250862077,0.8251625834,0.8251625834
0.269,0.731,0.825527592,0.8256040508,0.8256040508
0.27,0.73,0.8259691371,0.8260456785,0.8260456785
0.271,0.729,0.8264108421,0.8264874655,0.8264874655
0.272,0.728,0.8268527062,0.826929411,0.826929411
0.273,0.727,0.8272947285,0.827371514,0.827371514
0.274,0.726,0.827736908,0.8278137738,0.8278137738
0.275,0.725,0.8281792438,0.8282561893,0.8282561893
0.276,0.724,0.828621735,0.8286987597,0.8286987597
0.277,0.723,0.8290643807,0.8291414839,0.8291414839
0.278,0.722,0.8295071799,0.829584361,0.829584361
0.279,0.721,0.8299501316,0.83002739,0.83002739
0.28,0.72,0.8303932348,0.83047057,0.83047057
0.281,0.719,0.8308364886,0.8309138999,0.8309138999
0.282,0.718,0.8312798918,0.8313573787,0.8313573787
0.283,0.717,0.8317234435,0.8318010054,0.8318010054
0.284,0.716,0.8321671427,0.8322447788,0.8322447788
0.285,0.715,0.8326109882,0.8326886981,0.8326886981
0.286,0.714,0.833054979,0.833132762,0.833132762
0.287,0.713,0.833499114,0.8335769695,0.8335769695
0.288,0.712,0.8339433922,0.8340213195,0.8340213195
0.289,0.711,0.8343878123,0.8344658109,0.8344658109
0.29,0.71,0.8348323734,0.8349104425,0.8349104425
0.291,0.709,0.8352770741,0.8353552133,0.8353552133
0.292,0.708,0.8357219135,0.835800122,0.835800122
0.293,0.707,0.8361668904,0.8362451675,0.8362451675
0.294,0.706,0.8366120034,0.8366903487,0.8366903487
0.295,0.705,0.8370572516,0.8371356642,0.8371356642
0.296,0.704,0.8375026337,0.837581113,0.837581113
0.297,0.703,0.8379481485,0.8380266939,0.8380266939
0.298,0.702,0.8383937947,0.8384724055,0.8384724055
0.299,0.701,0.8388395711,0.8389182467,0.8389182467
0.3,0.7,0.8392854765,0.8393642162,0.8393642162
0.301,0.699,0.8397315097,0.8398103128,0.8398103128
0.302,0.698,0.8401776693,0.8402565351,0.8402565351
0.303,0.697,0.8406239541,0.840702882,0.840702882
0.304,0.696,0.8410703628,0.8411493521,0.8411493521
0.305,0.695,0.8415168942,0.8415959441,0.8415959441
0.306,0.694,0.8419635468,0.8420426567,0.8420426567
0.307,0.693,0.8424103193,0.8424894885,0.8424894885
0.308,0.692,0.8428572106,0.8429364383,0.8429364383
0.309,0.691,0.8433042191,0.8433835047,0.8433835047
0.31,0.69,0.8437513435,0.8438306864,0.8438306864
0.311,0.689,0.8441985826,0.8442779819,0.8442779819
0.312,0.688,0.8446459348,0.8447253898,0.8447253898
0.313,0.687,0.8450933989,0.8451729089,0.8451729089
0.314,0.686,0.8455409734,0.8456205378,0.8456205378
0.315,0.685,0.845988657,0.8460682749,0.8460682749
0.316,0.684,0.8464364482,0.8465161189,0.8465161189
0.317,0.683,0.8468843456,0.8469640683,0.8469640683
0.318,0.682,0.8473323477,0.8474121218,0.8474121218
0.319,0.681,0.8477804532,0.8478602779,0.8478602779
0.32,0.68,0.8482286605,0.8483085351,0.8483085351
0.321,0.679,0.8486769683,0.8487568919,0.8487568919
0.322,0.678,0.849125375,0.849205347,0.849205347
0.323,0.677,0.8495738792,0.8496538987,0.8496538987
0.324,0.676,0.8500224794,0.8501025457,0.8501025457
0.325,0.675,0.8504711741,0.8505512864,0.8505512864
0.326,0.674,0.8509199618,0.8510001193,0.8510001193
0.327,0.673,0.8513688409,0.8514490429,0.8514490429
0.328,0.672,0.85181781,0.8518980557,0.8518980557
0.329,0.671,0.8522668675,0.8523471561,0.8523471561
0.33,0.67,0.852716012,0.8527963426,0.8527963426
0.331,0.669,0.8531652417,0.8532456136,0.8532456136
0.332,0.668,0.8536145553,0.8536949677,0.8536949677
0.333,0.667,0.8540639511,0.8541444031,0.8541444031
0.334,0.666,0.8545134276,0.8545939184,0.8545939184
0.335,0.665,0.8549629831,0.855043512,0.855043512
0.336,0.664,0.8554126162,0.8554931823,0.8554931823
0.337,0.663,0.8558623252,0.8559429277,0.8559429277
0.338,0.662,0.8563121085,0.8563927465,0.8563927465
0.339,0.661,0.8567619645,0.8568426373,0.8568426373
0.34,0.66,0.8572118916,0.8572925983,0.8572925983
0.341,0.659,0.8576618882,0.8577426279,0.8577426279
0.342,0.658,0.8581119527,0.8581927245,0.8581927245
0.343,0.657,0.8585620834,0.8586428866,0.8586428866
0.344,0.656,0.8590122787,0.8590931123,0.8590931123
0.345,0.655,0.8594625369,0.8595434001,0.8595434001
0.346,0.654,0.8599128564,0.8599937483,0.8599937483
0.347,0.653,0.8603632355,0.8604441553,0.8604441553
0.348,0.652,0.8608136727,0.8608946194,0.8608946194
0.349,0.651,0.8612641661,0.8613451389,0.8613451389
0.35,0.65,0.8617147141,0.8617957122,0.8617957122
0.351,0.649,0.8621653151,0.8622463374,0.8622463374
0.352,0.648,0.8626159673,0.8626970131,0.8626970131
0.353,0.647,0.8630666691,0.8631477374,0.8631477374
0.354,0.646,0.8635174187,0.8635985086,0.8635985086
0.355,0.645,0.8639682145,0.8640493251,0.8640493251
0.356,0.644,0.8644190548,0.8645001852,0.8645001852
0.357,0.643,0.8648699378,0.864951087,0.864951087
0.358,0.642,0.8653208618,0.8654020289,0.8654020289
0.359,0.641,0.8657718251,0.8658530093,0.8658530093
0.36,0.64,0.866222826,0.8663040262,0.8663040262
0.361,0.639,0.8666738627,0.866755078,0.866755078
0.362,0.638,0.8671249336,0.867206163,0.867206163
0.363,0.637,0.8675760368,0.8676572794,0.8676572794
0.364,0.636,0.8680271706,0.8681084255,0.8681084255
0.365,0.635,0.8684783332,0.8685595995,0.8685595995
0.366,0.634,0.868929523,0.8690107996,0.8690107996
0.367,0.633,0.8693807382,0.8694620241,0.8694620241
0.368,0.632,0.8698319769,0.8699132712,0.8699132712
0.369,0.631,0.8702832375,0.8703645392,0.8703645392
0.37,0.63,0.8707345181,0.8708158262,0.8708158262
0.371,0.629,0.8711858171,0.8712671306,0.8712671306
0.372,0.628,0.8716371325,0.8717184505,0.8717184505
0.373,0.627,0.8720884627,0.8721697841,0.8721697841
0.374,0.626,0.8725398059,0.8726211298,0.8726211298
0.375,0.625,0.8729911603,0.8730724855,0.8730724855
0.376,0.624,0.8734425241,0.8735238497,0.8735238497
0.377,0.623,0.8738938955,0.8739752205,0.8739752205
0.378,0.622,0.8743452727,0.874426596,0.874426596
0.379,0.621,0.8747966539,0.8748779746,0.8748779746
0.38,0.62,0.8752480375,0.8753293544,0.8753293544
0.381,0.619,0.8756994214,0.8757807336,0.8757807336
0.382,0.618,0.876150804,0.8762321104,0.8762321104
0.383,0.617,0.8766021835,0.876683483,0.876683483
0.384,0.616,0.877053558,0.8771348496,0.8771348496
0.385,0.615,0.8775049258,0.8775862084,0.8775862084
0.386,0.614,0.8779562851,0.8780375576,0.8780375576
0.387,0.613,0.8784076339,0.8784888954,0.8784888954
0.388,0.612,0.8788589707,0.8789402199,0.8789402199
0.389,0.611,0.8793102935,0.8793915294,0.8793915294
0.39,0.61,0.8797616005,0.8798428221,0.8798428221
0.391,0.609,0.88021289,0.880294096,0.880294096
0.392,0.608,0.8806641601,0.8807453496,0.8807453496
0.393,0.607,0.881115409,0.8811965808,0.8811965808
0.394,0.606,0.8815666349,0.881647788,0.881647788
0.395,0.605,0.8820178361,0.8820989692,0.8820989692
0.396,0.604,0.8824690106,0.8825501227,0.8825501227
0.397,0.603,0.8829201568,0.8830012467,0.8830012467
0.398,0.602,0.8833712727,0.8834523394,0.8834523394
0.399,0.601,0.8838223567,0.883903399,0.883903399
0.4,0.6,0.8842734068,0.8843544236,0.8843544236
0.401,0.599,0.8847244214,0.8848054114,0.8848054114
0.402,0.598,0.8851753985,0.8852563607,0.8852563607
0.403,0.597,0.8856263365,0.8857072696,0.8857072696
0.404,0.596,0.8860772334,0.8861581364,0.8861581364
0.405,0.595,0.8865280875,0.8866089592,0.8866089592
0.406,0.594,0.8869788971,0.8870597362,0.8870597362
0.407,0.593,0.8874296603,0.8875104657,0.8875104657
0.408,0.592,0.8878803753,0.8879611458,0.8879611458
0.409,0.591,0.8883310404,0.8884117748,0.8884117748
0.41,0.59,0.8887816537,0.8888623509,0.8888623509
0.411,0.589,0.8892322135,0.8893128722,0.8893128722
0.412,0.588,0.889682718,0.8897633371,0.8897633371
0.413,0.587,0.8901331655,0.8902137437,0.8902137437
0.414,0.586,0.8905835541,0.8906640902,0.8906640902
0.415,0.585,0.8910338821,0.8911143749,0.8911143749
0.416,0.584,0.8914841478,0.891564596,0.891564596
0.417,0.583,0.8919343493,0.8920147517,0.8920147517
0.418,0.582,0.8923844849,0.8924648403,0.8924648403
0.419,0.581,0.8928345529,0.8929148601,0.8929148601
0.42,0.58,0.8932845515,0.8933648092,0.8933648092
0.421,0.579,0.893734479,0.8938146859,0.8938146859
0.422,0.578,0.8941843336,0.8942644885,0.8942644885
0.423,0.577,0.8946341137,0.8947142152,0.8947142152
0.424,0.576,0.8950838174,0.8951638643,0.8951638643
0.425,0.575,0.895533443,0.8956134341,0.8956134341
0.426,0.574,0.8959829889,0.8960629229,0.8960629229
0.427,0.573,0.8964324533,0.8965123289,0.8965123289
0.428,0.572,0.8968818345,0.8969616504,0.8969616504
0.429,0.571,0.8973311309,0.8974108858,0.8974108858
0.43,0.57,0.8977803407,0.8978600332,0.8978600332
0.431,0.569,0.8982294622,0.8983090911,0.8983090911
0.432,0.568,0.8986784937,0.8987580577,0.8987580577
0.433,0.567,0.8991274336,0.8992069314,0.8992069314
0.434,0.566,0.8995762803,0.8996557105,0.8996557105
0.435,0.565,0.900025032,0.9001043933,0.9001043933
0.436,0.564,0.9004736871,0.9005529782,0.9005529782
0.437,0.563,0.900922244,0.9010014635,0.9010014635
0.438,0.562,0.901370701,0.9014498475,0.9014498475
0.439,0.561,0.9018190565,0.9018981288,0.9018981288
0.44,0.56,0.9022673089,0.9023463055,0.9023463055
0.441,0.559,0.9027154565,0.9027943761,0.9027943761
0.442,0.558,0.9031634978,0.903242339,0.903242339
0.443,0.557,0.9036114312,0.9036901926,0.9036901926
0.444,0.556,0.904059255,0.9041379353,0.9041379353
0.445,0.555,0.9045069677,0.9045855656,0.9045855656
0.446,0.554,0.9049545678,0.9050330818,0.9050330818
0.447,0.553,0.9054020537,0.9054804823,0.9054804823
0.448,0.552,0.9058494238,0.9059277657,0.9059277657
0.449,0.551,0.9062966766,0.9063749304,0.9063749304
0.45,0.55,0.9067438106,0.9068219749,0.9068219749
0.451,0.549,0.9071908242,0.9072688976,0.9072688976
0.452,0.548,0.907637716,0.907715697,0.907715697
0.453,0.547,0.9080844845,0.9081623716,0.9081623716
0.454,0.546,0.9085311281,0.90860892,0.90860892
0.455,0.545,0.9089776455,0.9090553407,0.9090553407
0.456,0.544,0.9094240351,0.9095016322,0.9095016322
0.457,0.543,0.9098702955,0.909947793,0.909947793
0.458,0.542,0.9103164253,0.9103938218,0.9103938218
0.459,0.541,0.910762423,0.910839717,0.910839717
0.46,0.54,0.9112082873,0.9112854773,0.9112854773
0.461,0.539,0.9116540167,0.9117311013,0.9117311013
0.462,0.538,0.9120996098,0.9121765875,0.9121765875
0.463,0.537,0.9125450654,0.9126219347,0.9126219347
0.464,0.536,0.912990382,0.9130671414,0.9130671414
0.465,0.535,0.9134355583,0.9135122063,0.9135122063
0.466,0.534,0.9138805929,0.9139571281,0.9139571281
0.467,0.533,0.9143254847,0.9144019054,0.9144019054
0.468,0.532,0.9147702321,0.9148465369,0.9148465369
0.469,0.531,0.915214834,0.9152910215,0.9152910215
0.47,0.53,0.9156592892,0.9157353576,0.9157353576
0.471,0.529,0.9161035963,0.9161795443,0.9161795443
0.472,0.528,0.9165477541,0.9166235801,0.9166235801
0.473,0.527,0.9169917614,0.9170674638,0.9170674638
0.474,0.526,0.9174356169,0.9175111943,0.9175111943
0.475,0.525,0.9178793196,0.9179547703,0.9179547703
0.476,0.524,0.9183228682,0.9183981908,0.9183981908
0.477,0.523,0.9187662616,0.9188414544,0.9188414544
0.478,0.522,0.9192094986,0.9192845601,0.9192845601
0.479,0.521,0.9196525781,0.9197275067,0.9197275067
0.48,0.52,0.9200954991,0.9201702932,0.9201702932
0.481,0.519,0.9205382604,0.9206129184,0.9206129184
0.482,0.518,0.9209808609,0.9210553814,0.9210553814
0.483,0.517,0.9214232997,0.9214976809,0.9214976809
0.484,0.516,0.9218655756,0.921939816,0.921939816
0.485,0.515,0.9223076878,0.9223817858,0.9223817858
0.486,0.514,0.9227496351,0.9228235891,0.9228235891
0.487,0.513,0.9231914167,0.923265225,0.923265225
0.488,0.512,0.9236330316,0.9237066926,0.9237066926
0.489,0.511,0.9240744788,0.9241479909,0.9241479909
0.49,0.51,0.9245157574,0.9245891191,0.9245891191
0.491,0.509,0.9249568667,0.9250300761,0.9250300761
0.492,0.508,0.9253978056,0.9254708613,0.9254708613
0.493,0.507,0.9258385734,0.9259114736,0.9259114736
0.494,0.506,0.9262791692,0.9263519123,0.9263519123
0.495,0.505,0.9267195922,0.9267921766,0.9267921766
0.496,0.504,0.9271598417,0.9272322657,0.9272322657
0.497,0.503,0.9275999169,0.9276721789,0.9276721789
0.498,0.502,0.9280398171,0.9281119153,0.9281119153
0.499,0.501,0.9284795416,0.9285514744,0.9285514744
0.5,0.5,0.9289190896,0.9289908553,0.9289908553
0.501,0.499,0.9293584606,0.9294300575,0.9294300575
0.502,0.498,0.9297976539,0.9298690803,0.9298690803
0.503,0.497,0.9302366689,0.9303079231,0.9303079231
0.504,0.496,0.930675505,0.9307465854,0.9307465854
0.505,0.495,0.9311141616,0.9311850664,0.9311850664
0.506,0.494,0.9315526383,0.9316233658,0.9316233658
0.507,0.493,0.9319909344,0.9320614829,0.9320614829
0.508,0.492,0.9324290496,0.9324994174,0.9324994174
0.509,0.491,0.9328669834,0.9329371687,0.9329371687
0.51,0.49,0.9333047353,0.9333747364,0.9333747364
0.511,0.489,0.933742305,0.9338121202,0.9338121202
0.512,0.488,0.9341796921,0.9342493196,0.9342493196
0.513,0.487,0.9346168962,0.9346863343,0.9346863343
0.514,0.486,0.9350539171,0.9351231639,0.9351231639
0.515,0.485,0.9354907544,0.9355598083,0.9355598083
0.516,0.484,0.9359274079,0.9359962671,0.9359962671
0.517,0.483,0.9363638774,0.9364325401,0.9364325401
0.518,0.482,0.9368001627,0.9368686272,0.9368686272
0.519,0.481,0.9372362636,0.937304528,0.937304528
0.52,0.48,0.9376721799,0.9377402426,0.9377402426
0.521,0.479,0.9381079117,0.9381757707,0.9381757707
0.522,0.478,0.9385434587,0.9386111124,0.9386111124
0.523,0.477,0.938978821,0.9390462675,0.9390462675
0.524,0.476,0.9394139986,0.9394812361,0.9394812361
0.525,0.475,0.9398489915,0.9399160182,0.9399160182
0.526,0.474,0.9402837997,0.9403506138,0.9403506138
0.527,0.473,0.9407184234,0.9407850231,0.9407850231
0.528,0.472,0.9411528626,0.9412192461,0.9412192461
0.529,0.471,0.9415871176,0.941653283,0.941653283
0.53,0.47,0.9420211885,0.942087134,0.942087134
0.531,0.469,0.9424550756,0.9425207993,0.9425207993
0.532,0.468,0.9428887791,0.9429542792,0.9429542792
0.533,0.467,0.9433222993,0.9433875741,0.9433875741
0.534,0.466,0.9437556367,0.9438206841,0.9438206841
0.535,0.465,0.9441887914,0.9442536097,0.9442536097
0.536,0.464,0.944621764,0.9446863514,0.9446863514
0.537,0.463,0.945054555,0.9451189095,0.9451189095
0.538,0.462,0.9454871647,0.9455512845,0.9455512845
0.539,0.461,0.9459195938,0.945983477,0.945983477
0.54,0.46,0.9463518428,0.9464154875,0.9464154875
0.541,0.459,0.9467839123,0.9468473167,0.9468473167
0.542,0.458,0.947215803,0.9472789651,0.9472789651
0.543,0.457,0.9476475155,0.9477104334,0.9477104334
0.544,0.456,0.9480790505,0.9481417224,0.9481417224
0.545,0.455,0.9485104089,0.9485728329,0.9485728329
0.546,0.454,0.9489415914,0.9490037656,0.9490037656
0.547,0.453,0.949372599,0.9494345214,0.9494345214
0.548,0.452,0.9498034324,0.9498651012,0.9498651012
0.549,0.451,0.9502340927,0.9502955059,0.9502955059
0.55,0.45,0.9506645808,0.9507257364,0.9507257364
0.551,0.449,0.9510948977,0.9511557939,0.9511557939
0.552,0.448,0.9515250445,0.9515856794,0.9515856794
0.553,0.447,0.9519550224,0.952015394,0.952015394
0.554,0.446,0.9523848325,0.9524449388,0.9524449388
0.555,0.445,0.9528144759,0.952874315,0.952874315
0.556,0.444,0.953243954,0.953303524,0.953303524
0.557,0.443,0.953673268,0.953732567,0.953732567
0.558,0.442,0.9541024194,0.9541614453,0.9541614453
0.559,0.441,0.9545314094,0.9545901603,0.9545901603
0.56,0.44,0.9549602396,0.9550187135,0.9550187135
0.561,0.439,0.9553889114,0.9554471064,0.9554471064
0.562,0.438,0.9558174264,0.9558753404,0.9558753404
0.563,0.437,0.9562457862,0.9563034173,0.9563034173
0.564,0.436,0.9566739923,0.9567313386,0.9567313386
0.565,0.435,0.9571020466,0.957159106,0.957159106
0.566,0.434,0.9575299507,0.9575867212,0.9575867212
0.567,0.433,0.9579577065,0.9580141862,0.9580141862
0.568,0.432,0.9583853158,0.9584415026,0.9584415026
0.569,0.431,0.9588127805,0.9588686725,0.9588686725
0.57,0.43,0.9592401026,0.9592956977,0.9592956977
0.571,0.429,0.9596672841,0.9597225803,0.9597225803
0.572,0.428,0.960094327,0.9601493223,0.9601493223
0.573,0.427,0.9605212336,0.9605759259,0.9605759259
0.574,0.426,0.9609480058,0.9610023933,0.9610023933
0.575,0.425,0.9613746461,0.9614287266,0.9614287266
0.576,0.424,0.9618011567,0.9618549282,0.9618549282
0.577,0.423,0.96222754,0.9622810005,0.9622810005
0.578,0.422,0.9626537983,0.9627069457,0.9627069457
0.579,0.421,0.9630799342,0.9631327665,0.9631327665
0.58,0.42,0.9635059501,0.9635584652,0.9635584652
0.581,0.419,0.9639318487,0.9639840446,0.9639840446
0.582,0.418,0.9643576326,0.9644095073,0.9644095073
0.583,0.417,0.9647833046,0.964834856,0.964834856
0.584,0.416,0.9652088674,0.9652600934,0.9652600934
0.585,0.415,0.9656343238,0.9656852224,0.9656852224
0.586,0.414,0.9660596768,0.9661102459,0.9661102459
0.587,0.413,0.9664849293,0.9665351668,0.9665351668
0.588,0.412,0.9669100845,0.9669599883,0.9669599883
0.589,0.411,0.9673351452,0.9673847133,0.9673847133
0.59,0.41,0.9677601149,0.9678093451,0.9678093451
0.591,0.409,0.9681849966,0.9682338869,0.9682338869
0.592,0.408,0.9686097936,0.968658342,0.968658342
0.593,0.407,0.9690345095,0.9690827138,0.9690827138
0.594,0.406,0.9694591475,0.9695070056,0.9695070056
0.595,0.405,0.9698837112,0.969931221,0.969931221
0.596,0.404,0.9703082042,0.9703553636,0.9703553636
0.597,0.403,0.9707326302,0.9707794371,0.9707794371
0.598,0.402,0.9711569928,0.9712034451,0.9712034451
0.599,0.401,0.9715812959,0.9716273915,0.9716273915
0.6,0.4,0.9720055433,0.97205128,0.97205128
0.601,0.399,0.972429739,0.9724751148,0.9724751148
0.602,0.398,0.972853887,0.9728988997,0.9728988997
0.603,0.397,0.9732779914,0.9733226389,0.9733226389
0.604,0.396,0.9737020564,0.9737463365,0.9737463365
0.605,0.395,0.9741260862,0.9741699969,0.9741699969
0.606,0.394,0.9745500851,0.9745936242,0.9745936242
0.607,0.393,0.9749740577,0.9750172231,0.9750172231
0.608,0.392,0.9753980083,0.9754407978,0.9754407978
0.609,0.391,0.9758219416,0.975864353,0.975864353
0.61,0.39,0.9762458621,0.9762878934,0.9762878934
0.611,0.389,0.9766697747,0.9767114236,0.9767114236
0.612,0.388,0.9770936841,0.9771349485,0.9771349485
0.613,0.387,0.9775175953,0.9775584731,0.9775584731
0.614,0.386,0.9779415132,0.9779820022,0.9779820022
0.615,0.385,0.9783654429,0.9784055409,0.9784055409
0.616,0.384,0.9787893896,0.9788290945,0.9788290945
0.617,0.383,0.9792133586,0.9792526681,0.9792526681
0.618,0.382,0.9796373551,0.9796762671,0.9796762671
0.619,0.381,0.9800613846,0.980099897,0.980099897
0.62,0.38,0.9804854526,0.9805235632,0.9805235632
0.621,0.379,0.9809095648,0.9809472713,0.9809472713
0.622,0.378,0.9813337268,0.9813710271,0.9813710271
0.623,0.377,0.9817579444,0.9817948363,0.9817948363
0.624,0.376,0.9821822235,0.9822187049,0.9822187049
0.625,0.375,0.9826065702,0.9826426387,0.9826426387
0.626,0.374,0.9830309904,0.983066644,0.983066644
0.627,0.373,0.9834554904,0.9834907269,0.9834907269
0.628,0.372,0.9838800765,0.9839148936,0.9839148936
0.629,0.371,0.984304755,0.9843391505,0.9843391505
0.63,0.37,0.9847295324,0.9847635042,0.9847635042
0.631,0.369,0.9851544154,0.9851879611,0.9851879611
0.632,0.368,0.9855794105,0.9856125281,0.9856125281
0.633,0.367,0.9860045246,0.9860372117,0.9860372117
0.634,0.366,0.9864297646,0.9864620191,0.9864620191
0.635,0.365,0.9868551374,0.9868869571,0.9868869571
0.636,0.364,0.9872806502,0.9873120328,0.9873120328
0.637,0.363,0.9877063102,0.9877372535,0.9877372535
0.638,0.362,0.9881321247,0.9881626265,0.9881626265
0.639,0.361,0.9885581012,0.9885881592,0.9885881592
0.64,0.36,0.9889842472,0.9890138592,0.9890138592
0.641,0.359,0.9894105703,0.9894397342,0.9894397342
0.642,0.358,0.9898370784,0.9898657918,0.9898657918
0.643,0.357,0.9902637793,0.99029204,0.99029204
0.644,0.356,0.990690681,0.9907184868,0.9907184868
0.645,0.355,0.9911177917,0.9911451404,0.9911451404
0.646,0.354,0.9915451196,0.9915720089,0.9915720089
0.647,0.353,0.9919726731,0.9919991007,0.9919991007
0.648,0.352,0.9924004607,0.9924264243,0.9924264243
0.649,0.351,0.9928284909,0.9928539884,0.9928539884
0.65,0.35,0.9932567726,0.9932818016,0.9932818016
0.651,0.349,0.9936853145,0.9937098728,0.9937098728
0.652,0.348,0.9941141256,0.994138211,0.994138211
0.653,0.347,0.9945432152,0.9945668254,0.9945668254
0.654,0.346,0.9949725923,0.9949957251,0.9949957251
0.655,0.345,0.9954022665,0.9954249195,0.9954249195
0.656,0.344,0.9958322471,0.9958544182,0.9958544182
0.657,0.343,0.996262544,0.9962842307,0.9962842307
0.658,0.342,0.9966931668,0.996714367,0.996714367
0.659,0.341,0.9971241254,0.9971448368,0.9971448368
0.66,0.34,0.99755543,0.9975756503,0.9975756503
0.661,0.339,0.9979870907,0.9980068176,0.9980068176
0.662,0.338,0.9984191178,0.9984383491,0.9984383491
0.663,0.337,0.9988515219,0.9988702553,0.9988702553
0.664,0.336,0.9992843136,0.9993025467,0.9993025467
0.665,0.335,0.9997175037,0.9997352343,0.9997352343
0.666,0.334,1.000151103,1.000168329,1.000168329
0.667,0.333,1.000585123,1.000601841,1.000601841
0.668,0.332,1.001019574,1.001035783,1.001035783
0.669,0.331,1.001454468,1.001470166,1.001470166
0.67,0.33,1.001889817,1.001905001,1.001905001
0.671,0.329,1.002325632,1.002340299,1.002340299
0.672,0.328,1.002761925,1.002776074,1.002776074
0.673,0.327,1.003198708,1.003212336,1.003212336
0.674,0.326,1.003635993,1.003649098,1.003649098
0.675,0.325,1.004073793,1.004086373,1.004086373
0.676,0.324,1.00451212,1.004524172,1.004524172
0.677,0.323,1.004950987,1.004962509,1.004962509
0.678,0.322,1.005390407,1.005401396,1.005401396
0.679,0.321,1.005830392,1.005840846,1.005840846
0.68,0.32,1.006270956,1.006280873,1.006280873
0.681,0.319,1.006712112,1.00672149,1.00672149
0.682,0.318,1.007153874,1.00716271,1.00716271
0.683,0.317,1.007596256,1.007604548,1.007604548
0.684,0.316,1.008039271,1.008047016,1.008047016
0.685,0.315,1.008482933,1.00849013,1.00849013
0.686,0.314,1.008927257,1.008933903,1.008933903
0.687,0.313,1.009372258,1.009378351,1.009378351
0.688,0.312,1.009817949,1.009823487,1.009823487
0.689,0.311,1.010264347,1.010269326,1.010269326
0.69,0.31,1.010711465,1.010715884,1.010715884
0.691,0.309,1.011159319,1.011163175,1.011163175
0.692,0.308,1.011607925,1.011611216,1.011611216
0.693,0.307,1.012057298,1.012060022,1.012060022
0.694,0.306,1.012507455,1.012509609,1.012509609
0.695,0.305,1.01295841,1.012959992,1.012959992
0.696,0.304,1.013410181,1.013411189,1.013411189
0.697,0.303,1.013862785,1.013863216,1.013863216
0.698,0.302,1.014316236,1.014316088,1.014316088
0.699,0.301,1.014770554,1.014769824,1.014769824
0.7,0.3,1.015225754,1.015224441,1.015224441
0.701,0.299,1.015681855,1.015679955,1.015679955
0.702,0.298,1.016138873,1.016136385,1.016136385
0.703,0.297,1.016596828,1.016593749,1.016593749
0.704,0.296,1.017055735,1.017052063,1.017052063
0.705,0.295,1.017515616,1.017511348,1.017511348
0.706,0.294,1.017976486,1.01797162,1.01797162
0.707,0.293,1.018438366,1.0184329,1.0184329
0.708,0.292,1.018901275,1.018895206,1.018895206
0.709,0.291,1.019365232,1.019358558,1.019358558
0.71,0.29,1.019830255,1.019822974,1.019822974
0.711,0.289,1.020296367,1.020288475,1.020288475
0.712,0.288,1.020763585,1.020755081,1.020755081
0.713,0.287,1.021231931,1.021222813,1.021222813
0.714,0.286,1.021701425,1.02169169,1.02169169
0.715,0.285,1.022172088,1.022161733,1.022161733
0.716,0.284,1.022643941,1.022632965,1.022632965
0.717,0.283,1.023117006,1.023105405,1.023105405
0.718,0.282,1.023591304,1.023579077,1.023579077
0.719,0.281,1.024066857,1.024054001,1.024054001
0.72,0.28,1.024543688,1.024530201,1.024530201
0.721,0.279,1.025021819,1.025007698,1.025007698
0.722,0.278,1.025501273,1.025486516,1.025486516
0.723,0.277,1.025982073,1.025966678,1.025966678
0.724,0.276,1.026464243,1.026448206,1.026448206
0.725,0.275,1.026947806,1.026931126,1.026931126
0.726,0.274,1.027432787,1.027415461,1.027415461
0.727,0.273,1.027919209,1.027901235,1.027901235
0.728,0.272,1.028407098,1.028388473,1.028388473
0.729,0.271,1.028896478,1.0288772,1.0288772
0.73,0.27,1.029387376,1.029367442,1.029367442
0.731,0.269,1.029879816,1.029859225,1.029859225
0.732,0.268,1.030373825,1.030352573,1.030352573
0.733,0.267,1.030869429,1.030847515,1.030847515
0.734,0.266,1.031366656,1.031344076,1.031344076
0.735,0.265,1.031865531,1.031842284,1.031842284
0.736,0.264,1.032366083,1.032342165,1.032342165
0.737,0.263,1.032868339,1.032843749,1.032843749
0.738,0.262,1.033372328,1.033347063,1.033347063
0.739,0.261,1.033878078,1.033852135,1.033852135
0.74,0.26,1.034385618,1.034358996,1.034358996
0.741,0.259,1.034894978,1.034867673,1.034867673
0.742,0.258,1.035406187,1.035378197,1.035378197
0.743,0.257,1.035919276,1.035890598,1.035890598
0.744,0.256,1.036434274,1.036404907,1.036404907
0.745,0.255,1.036951213,1.036921154,1.036921154
0.746,0.254,1.037470125,1.037439371,1.037439371
0.747,0.253,1.037991041,1.03795959,1.03795959
0.748,0.252,1.038513994,1.038481843,1.038481843
0.749,0.251,1.039039015,1.039006162,1.039006162
0.75,0.25,1.039566139,1.039532581,1.039532581
0.751,0.249,1.040095399,1.040061134,1.040061134
0.752,0.248,1.040626828,1.040591854,1.040591854
0.753,0.247,1.041160462,1.041124776,1.041124776
0.754,0.246,1.041696336,1.041659934,1.041659934
0.755,0.245,1.042234484,1.042197365,1.042197365
0.756,0.244,1.042774943,1.042737105,1.042737105
0.757,0.243,1.043317749,1.043279189,1.043279189
0.758,0.242,1.04386294,1.043823654,1.043823654
0.759,0.241,1.044410552,1.044370539,1.044370539
0.76,0.24,1.044960624,1.044919881,1.044919881
0.761,0.239,1.045513194,1.045471719,1.045471719
0.762,0.238,1.046068301,1.046026091,1.046026091
0.763,0.237,1.046625985,1.046583038,1.046583038
0.764,0.236,1.047186286,1.047142599,1.047142599
0.765,0.235,1.047749245,1.047704815,1.047704815
0.766,0.234,1.048314903,1.048269728,1.048269728
0.767,0.233,1.048883302,1.048837379,1.048837379
0.768,0.232,1.049454484,1.049407811,1.049407811
0.769,0.231,1.050028493,1.049981067,1.049981067
0.77,0.23,1.050605372,1.05055719,1.05055719
0.771,0.229,1.051185166,1.051136226,1.051136226
0.772,0.228,1.051767919,1.051718218,1.051718218
0.773,0.227,1.052353677,1.052303213,1.052303213
0.774,0.226,1.052942487,1.052891256,1.052891256
0.775,0.225,1.053534395,1.053482396,1.053482396
0.776,0.224,1.054129449,1.054076678,1.054076678
0.777,0.223,1.054727697,1.054674153,1.054674153
0.778,0.222,1.055329188,1.055274868,1.055274868
0.779,0.221,1.055933973,1.055878873,1.055878873
0.78,0.22,1.056542101,1.056486219,1.056486219
0.781,0.219,1.057153624,1.057096957,1.057096957
0.782,0.218,1.057768593,1.05771114,1.05771114
0.783,0.217,1.058387063,1.058328819,1.058328819
0.784,0.216,1.059009085,1.058950048,1.058950048
0.785,0.215,1.059634714,1.059574883,1.059574883
0.786,0.214,1.060264006,1.060203377,1.060203377
0.787,0.213,1.060897017,1.060835586,1.060835586
0.788,0.212,1.061533803,1.061471569,1.061471569
0.789,0.211,1.062174422,1.062111382,1.062111382
0.79,0.21,1.062818932,1.062755083,1.062755083
0.791,0.209,1.063467394,1.063402733,1.063402733
0.792,0.208,1.064119867,1.064054392,1.064054392
0.793,0.207,1.064776414,1.064710121,1.064710121
0.794,0.206,1.065437095,1.065369982,1.065369982
0.795,0.205,1.066101974,1.066034039,1.066034039
0.796,0.204,1.066771117,1.066702355,1.066702355
0.797,0.203,1.067444587,1.067374997,1.067374997
0.798,0.202,1.06812245,1.068052029,1.068052029
0.799,0.201,1.068804776,1.06873352,1.06873352
0.8,0.2,1.069491631,1.069419538,1.069419538
0.801,0.199,1.070183085,1.070110152,1.070110152
0.802,0.198,1.070879209,1.070805433,1.070805433
0.803,0.197,1.071580074,1.071505453,1.071505453
0.804,0.196,1.072285754,1.072210284,1.072210284
0.805,0.195,1.072996322,1.07292,1.07292
0.806,0.194,1.073711853,1.073634677,1.073634677
0.807,0.193,1.074432425,1.074354391,1.074354391
0.808,0.192,1.075158114,1.07507922,1.07507922
0.809,0.191,1.075889,1.075809243,1.075809243
0.81,0.19,1.076625163,1.076544539,1.076544539
0.811,0.189,1.077366685,1.077285191,1.077285191
0.812,0.188,1.078113648,1.078031282,1.078031282
0.813,0.187,1.078866137,1.078782896,1.078782896
0.814,0.186,1.079624239,1.079540119,1.079540119
0.815,0.185,1.080388039,1.080303037,1.080303037
0.816,0.184,1.081157627,1.081071741,1.081071741
0.817,0.183,1.081933094,1.081846319,1.081846319
0.818,0.182,1.08271453,1.082626865,1.082626865
0.819,0.181,1.08350203,1.08341347,1.08341347
0.82,0.18,1.084295688,1.084206231,1.084206231
0.821,0.179,1.085095602,1.085005244,1.085005244
0.822,0.178,1.085901869,1.085810608,1.085810608
0.823,0.177,1.086714589,1.086622421,1.086622421
0.824,0.176,1.087533866,1.087440787,1.087440787
0.825,0.175,1.088359801,1.088265809,1.088265809
0.826,0.174,1.089192502,1.089097593,1.089097593
0.827,0.173,1.090032074,1.089936246,1.089936246
0.828,0.172,1.090878629,1.090781877,1.090781877
0.829,0.171,1.091732276,1.091634597,1.091634597
0.83,0.17,1.09259313,1.092494521,1.092494521
0.831,0.169,1.093461306,1.093361764,1.093361764
0.832,0.168,1.094336922,1.094236442,1.094236442
0.833,0.167,1.095220097,1.095118677,1.095118677
0.834,0.166,1.096110954,1.09600859,1.09600859
0.835,0.165,1.097009617,1.096906306,1.096906306
0.836,0.164,1.097916213,1.097811951,1.097811951
0.837,0.163,1.098830871,1.098725654,1.098725654
0.838,0.162,1.099753722,1.099647547,1.099647547
0.839,0.161,1.100684901,1.100577764,1.100577764
0.84,0.16,1.101624545,1.101516442,1.101516442
0.841,0.159,1.102572792,1.10246372,1.10246372
0.842,0.158,1.103529785,1.103419741,1.103419741
0.843,0.157,1.104495669,1.104384648,1.104384648
0.844,0.156,1.105470592,1.105358591,1.105358591
0.845,0.155,1.106454704,1.106341719,1.106341719
0.846,0.154,1.10744816,1.107334186,1.107334186
0.847,0.153,1.108451116,1.10833615,1.10833615
0.848,0.152,1.109463731,1.10934777,1.10934777
0.849,0.151,1.110486171,1.110369209,1.110369209
0.85,0.15,1.1115186,1.111400635,1.111400635
0.851,0.149,1.112561191,1.112442218,1.112442218
0.852,0.148,1.113614115,1.11349413,1.11349413
0.853,0.147,1.11467755,1.114556549,1.114556549
0.854,0.146,1.115751679,1.115629657,1.115629657
0.855,0.145,1.116836684,1.116713639,1.116713639
0.856,0.144,1.117932757,1.117808682,1.117808682
0.857,0.143,1.119040088,1.118914981,1.118914981
0.858,0.142,1.120158877,1.120032732,1.120032732
0.859,0.141,1.121289323,1.121162137,1.121162137
0.86,0.14,1.122431633,1.122303401,1.122303401
0.861,0.139,1.123586018,1.123456735,1.123456735
0.862,0.138,1.124752692,1.124622354,1.124622354
0.863,0.137,1.125931876,1.125800478,1.125800478
0.864,0.136,1.127123794,1.126991331,1.126991331
0.865,0.135,1.128328677,1.128195145,1.128195145
0.866,0.134,1.129546759,1.129412154,1.129412154
0.867,0.133,1.130778283,1.130642599,1.130642599
0.868,0.132,1.132023494,1.131886727,1.131886727
0.869,0.131,1.133282644,1.133144788,1.133144788
0.87,0.13,1.134555992,1.134417043,1.134417043
0.871,0.129,1.135843802,1.135703754,1.135703754
0.872,0.128,1.137146344,1.137005193,1.137005193
0.873,0.127,1.138463896,1.138321636,1.138321636
0.874,0.126,1.139796742,1.139653367,1.139653367
0.875,0.125,1.141145172,1.141000678,1.141000678
0.876,0.124,1.142509485,1.142363866,1.142363866
0.877,0.123,1.143889986,1.143743238,1.143743238
0.878,0.122,1.145286989,1.145139105,1.145139105
0.879,0.121,1.146700815,1.146551789,1.146551789
0.88,0.12,1.148131793,1.14798162,1.14798162
0.881,0.119,1.149580261,1.149428935,1.149428935
0.882,0.118,1.151046566,1.15089408,1.15089408
0.883,0.117,1.152531064,1.152377413,1.152377413
0.884,0.116,1.154034119,1.153879297,1.153879297
0.885,0.115,1.155556106,1.155400108,1.155400108
0.886,0.114,1.157097412,1.156940229,1.156940229
0.887,0.113,1.15865843,1.158500058,1.158500058
0.888,0.112,1.160239567,1.160079999,1.160079999
0.889,0.111,1.161841242,1.161680471,1.161680471
0.89,0.11,1.163463882,1.163301901,1.163301901
0.891,0.109,1.165107928,1.164944731,1.164944731
0.892,0.108,1.166773836,1.166609416,1.166609416
0.893,0.107,1.16846207,1.16829642,1.16829642
0.894,0.106,1.170173112,1.170006224,1.170006224
0.895,0.105,1.171907454,1.171739322,1.171739322
0.896,0.104,1.173665607,1.173496222,1.173496222
0.897,0.103,1.175448093,1.175277449,1.175277449
0.898,0.102,1.177255452,1.17708354,1.17708354
0.899,0.101,1.17908824,1.178915053,1.178915053
0.9,0.1,1.180947029,1.180772559,1.180772559
0.901,0.099,1.182832409,1.182656648,1.182656648
0.902,0.098,1.184744991,1.18456793,1.18456793
0.903,0.097,1.186685401,1.186507032,1.186507032
0.904,0.096,1.188654287,1.188474602,1.188474602
0.905,0.095,1.190652319,1.190471309,1.190471309
0.906,0.094,1.192680187,1.192497843,1.192497843
0.907,0.093,1.194738604,1.194554917,1.194554917
0.908,0.092,1.196828307,1.196643267,1.196643267
0.909,0.091,1.198950058,1.198763656,1.198763656
0.91,0.09,1.201104644,1.20091687,1.20091687
0.911,0.089,1.20329288,1.203103724,1.203103724
0.912,0.088,1.205515607,1.205325059,1.205325059
0.913,0.087,1.207773699,1.207581749,1.207581749
0.914,0.086,1.210068059,1.209874696,1.209874696
0.915,0.085,1.212399622,1.212204835,1.212204835
0.916,0.084,1.214769357,1.214573135,1.214573135
0.917,0.083,1.21717827,1.216980602,1.216980602
0.918,0.082,1.219627403,1.219428277,1.219428277
0.919,0.081,1.222117837,1.221917242,1.221917242
0.92,0.08,1.224650696,1.224448618,1.224448618
0.921,0.079,1.227227145,1.227023573,1.227023573
0.922,0.078,1.229848396,1.229643317,1.229643317
0.923,0.077,1.232515709,1.232309109,1.232309109
0.924,0.076,1.235230392,1.235022259,1.235022259
0.925,0.075,1.23799381,1.23778413,1.23778413
0.926,0.074,1.240807382,1.240596139,1.240596139
0.927,0.073,1.243672584,1.243459765,1.243459765
0.928,0.072,1.246590958,1.246376548,1.246376548
0.929,0.071,1.24956411,1.249348094,1.249348094
0.93,0.07,1.252593717,1.252376078,1.252376078
0.931,0.069,1.255681528,1.255462249,1.255462249
0.932,0.068,1.25882937,1.258608437,1.258608437
0.933,0.067,1.262039156,1.261816549,1.261816549
0.934,0.066,1.265312883,1.265088586,1.265088586
0.935,0.065,1.268652643,1.268426638,1.268426638
0.936,0.064,1.272060628,1.271832895,1.271832895
0.937,0.063,1.275539134,1.275309654,1.275309654
0.938,0.062,1.27909057,1.278859322,1.278859322
0.939,0.061,1.282717463,1.282484428,1.282484428
0.94,0.06,1.286422471,1.286187626,1.286187626
0.941,0.059,1.290208384,1.289971709,1.289971709
0.942,0.058,1.294078142,1.293839612,1.293839612
0.943,0.057,1.298034838,1.29779443,1.29779443
0.944,0.056,1.302081732,1.301839422,1.301839422
0.945,0.055,1.306222265,1.305978028,1.305978028
0.946,0.054,1.310460071,1.310213879,1.310213879
0.947,0.053,1.314798987,1.314550815,1.314550815
0.948,0.052,1.319243078,1.318992896,1.318992896
0.949,0.051,1.323796646,1.323544426,1.323544426
0.95,0.05,1.328464255,1.328209964,1.328209964
0.951,0.049,1.333250747,1.332994355,1.332994355
0.952,0.048,1.338161271,1.337902745,1.337902745
0.953,0.047,1.343201304,1.342940609,1.342940609
0.954,0.046,1.348376683,1.348113784,1.348113784
0.955,0.045,1.353693636,1.353428494,1.353428494
0.956,0.044,1.359158814,1.358891391,1.358891391
0.957,0.043,1.364779337,1.36450959,1.36450959
0.958,0.042,1.37056283,1.370290718,1.370290718
0.959,0.041,1.376517482,1.376242959,1.376242959
0.96,0.04,1.382652093,1.382375112,1.382375112
0.961,0.039,1.38897614,1.388696652,1.388696652
0.962,0.038,1.395499851,1.395217803,1.395217803
0.963,0.037,1.402234281,1.401949618,1.401949618
0.964,0.036,1.409191402,1.408904067,1.408904067
0.965,0.035,1.416384216,1.416094146,1.416094146
0.966,0.034,1.423826863,1.423533994,1.423533994
0.967,0.033,1.431534768,1.431239032,1.431239032
0.968,0.032,1.439524795,1.439226118,1.439226118
0.969,0.031,1.44781543,1.447513736,1.447513736
0.97,0.03,1.456427001,1.456122206,1.456122206
0.971,0.029,1.465381921,1.465073938,1.465073938
0.972,0.028,1.47470499,1.474393724,1.474393724
0.973,0.027,1.484423738,1.484109088,1.484109088
0.974,0.026,1.494568844,1.494250701,1.494250701
0.975,0.025,1.505174631,1.504852878,1.504852878
0.976,0.024,1.516279661,1.515954172,1.515954172
0.977,0.023,1.527927468,1.527598104,1.527598104
0.978,0.022,1.540167438,1.539834051,1.539834051
0.979,0.021,1.553055908,1.552718334,1.552718334
0.98,0.02,1.566657531,1.56631559,1.56631559
0.981,0.019,1.581046982,1.580700478,1.580700478
0.982,0.018,1.596311145,1.595959859,1.595959859
0.983,0.017,1.612551913,1.6121956,1.6121956
0.984,0.016,1.629889841,1.629528229,1.629528229
0.985,0.015,1.648468992,1.648101772,1.648101772
0.986,0.014,1.668463447,1.668090269,1.668090269
0.987,0.013,1.690086247,1.689706708,1.689706708
0.988,0.012,1.713601922,1.713215557,1.713215557
0.989,0.011,1.7393445,1.738950762,1.738950762
0.99,0.01,1.767744125,1.767342363,1.767342363
0.991,0.009,1.799367786,1.798957213,1.798957213
0.992,0.008,1.83498415,1.834563793,1.834563793
0.993,0.007,1.875671988,1.875240617,1.875240617
0.994,0.006,1.923012838,1.922568843,1.922568843
0.995,0.005,1.979461117,1.9790023,1.9790023
0.996,0.004,2.049132909,2.048656092,2.048656092
0.997,0.003,2.139752496,2.139252659,2.139252659
0.998,0.002,2.268679625,2.268147621,2.268147621
0.999,0.001,2.491370193,2.490783716,2.490783716


==> tikz/decoding_constraint_data/d10_s2_areas.csv <==
Aconstr,A,Acummax
0.9613764903,0.9613764971,0.9613764971


==> tikz/decoding_constraint_data/d10_s3.csv <==
z,oneminusz,gconstr,g,gcummax
0,1,-0,-0,-0
0.001,0.999,0.934050846,1.67209651,1.67209651
0.002,0.998,0.9357408948,1.567890215,1.67209651
0.003,0.997,0.9367223101,1.504234195,1.67209651
0.004,0.996,0.9373916423,1.45826929,1.67209651
0.005,0.995,0.9378842885,1.422337457,1.67209651
0.006,0.994,0.9382635737,1.392893671,1.67209651
0.007,0.993,0.9385643719,1.367996655,1.67209651
0.008,0.992,0.9388079601,1.346465071,1.67209651
0.009,0.991,0.9390082724,1.327525539,1.67209651
0.01,0.99,0.9391749216,1.310643749,1.67209651
0.011,0.989,0.9393148096,1.29543495,1.67209651
0.012,0.988,0.9394330517,1.281612817,1.67209651
0.013,0.987,0.9395335374,1.268958486,1.67209651
0.014,0.986,0.9396192877,1.257300895,1.67209651
0.015,0.985,0.939692692,1.246503806,1.67209651
0.016,0.984,0.9397556684,1.236456955,1.67209651
0.017,0.983,0.9398097778,1.227069848,1.67209651
0.018,0.982,0.9398563045,1.218267308,1.67209651
0.019,0.981,0.9398963162,1.209986205,1.67209651
0.02,0.98,0.9399307083,1.202173019,1.67209651
0.021,0.979,0.9399602377,1.194781986,1.67209651
0.022,0.978,0.9399855485,1.187773672,1.67209651
0.023,0.977,0.9400071928,1.181113861,1.67209651
0.024,0.976,0.940025646,1.174772674,1.67209651
0.025,0.975,0.9400413199,1.168723869,1.67209651
0.026,0.974,0.9400545726,1.162944278,1.67209651
0.027,0.973,0.940065717,1.157413342,1.67209651
0.028,0.972,0.9400750277,1.152112738,1.67209651
0.029,0.971,0.9400827462,1.147026068,1.67209651
0.03,0.97,0.9400890856,1.142138597,1.67209651
0.031,0.969,0.9400942348,1.137437038,1.67209651
0.032,0.968,0.9400983614,1.13290937,1.67209651
0.033,0.967,0.9401016145,1.128544681,1.67209651
0.034,0.966,0.9401041271,1.124333039,1.67209651
0.035,0.965,0.9401060181,1.120265374,1.67209651
0.036,0.964,0.9401073939,1.116333387,1.67209651
0.037,0.963,0.9401083497,1.112529463,1.67209651
0.038,0.962,0.9401089712,1.108846598,1.67209651
0.039,0.961,0.9401093353,1.105278335,1.67209651
0.04,0.96,0.9401095113,1.101818711,1.67209651
0.041,0.959,0.9401095615,1.098462208,1.67209651
0.042,0.958,0.940109542,1.095203707,1.67209651
0.043,0.957,0.9401095036,1.092038456,1.67209651
0.044,0.956,0.9401094918,1.088962029,1.67209651
0.045,0.955,0.940109548,1.085970304,1.67209651
0.046,0.954,0.9401097093,1.083059431,1.67209651
0.047,0.953,0.9401100093,1.080225813,1.67209651
0.048,0.952,0.9401104782,1.077466079,1.67209651
0.049,0.951,0.9401111432,1.074777072,1.67209651
0.05,0.95,0.9401120289,1.072155825,1.67209651
0.051,0.949,0.9401131575,1.069599552,1.67209651
0.052,0.948,0.9401145486,1.067105629,1.67209651
0.053,0.947,0.9401162202,1.064671585,1.67209651
0.054,0.946,0.9401181882,1.062295089,1.67209651
0.055,0.945,0.9401204668,1.059973939,1.67209651
0.056,0.944,0.9401230686,1.057706055,1.67209651
0.057,0.943,0.9401260049,1.055489468,1.67209651
0.058,0.942,0.9401292856,1.053322313,1.67209651
0.059,0.941,0.9401329195,1.051202824,1.67209651
0.06,0.94,0.9401369142,1.049129322,1.67209651
0.061,0.939,0.9401412763,1.047100214,1.67209651
0.062,0.938,0.9401460116,1.045113988,1.67209651
0.063,0.937,0.9401511248,1.043169202,1.67209651
0.064,0.936,0.9401566202,1.041264487,1.67209651
0.065,0.935,0.9401625009,1.039398535,1.67209651
0.066,0.934,0.9401687697,1.037570103,1.67209651
0.067,0.933,0.9401754287,1.035778,1.67209651
0.068,0.932,0.9401824793,1.034021094,1.67209651
0.069,0.931,0.9401899225,1.0322983,1.67209651
0.07,0.93,0.940197759,1.030608582,1.67209651
0.071,0.929,0.9402059886,1.02895095,1.67209651
0.072,0.928,0.9402146111,1.027324453,1.67209651
0.073,0.927,0.9402236258,1.025728184,1.67209651
0.074,0.926,0.9402330315,1.024161271,1.67209651
0.075,0.925,0.940242827,1.022622879,1.67209651
0.076,0.924,0.9402530105,1.021112207,1.67209651
0.077,0.923,0.94026358,1.019628485,1.67209651
0.078,0.922,0.9402745334,1.018170974,1.67209651
0.079,0.921,0.9402858683,1.016738965,1.67209651
0.08,0.92,0.9402975819,1.015331775,1.67209651
0.081,0.919,0.9403096715,1.013948747,1.67209651
0.082,0.918,0.940322134,1.012589249,1.67209651
0.083,0.917,0.9403349663,1.011252672,1.67209651
0.084,0.916,0.940348165,1.009938431,1.67209651
0.085,0.915,0.9403617266,1.00864596,1.67209651
0.086,0.914,0.9403756475,1.007374716,1.67209651
0.087,0.913,0.940389924,1.006124172,1.67209651
0.088,0.912,0.9404045523,1.004893823,1.67209651
0.089,0.911,0.9404195284,1.003683178,1.67209651
0.09,0.91,0.9404348484,1.002491766,1.67209651
0.091,0.909,0.9404505081,1.001319129,1.67209651
0.092,0.908,0.9404665033,1.000164828,1.67209651
0.093,0.907,0.94048283,0.9990284353,1.67209651
0.094,0.906,0.9404994836,0.9979095389,1.67209651
0.095,0.905,0.94051646,0.9968077399,1.67209651
0.096,0.904,0.9405337547,0.9957226522,1.67209651
0.097,0.903,0.9405513633,0.994653902,1.67209651
0.098,0.902,0.9405692813,0.9936011274,1.67209651
0.099,0.901,0.9405875042,0.9925639778,1.67209651
0.1,0.9,0.9406060275,0.9915421134,1.67209651
0.101,0.899,0.9406248467,0.9905352048,1.67209651
0.102,0.898,0.9406439571,0.9895429326,1.67209651
0.103,0.897,0.9406633542,0.9885649872,1.67209651
0.104,0.896,0.9406830334,0.9876010679,1.67209651
0.105,0.895,0.94070299,0.9866508832,1.67209651
0.106,0.894,0.9407232195,0.9857141497,1.67209651
0.107,0.893,0.9407437173,0.9847905927,1.67209651
0.108,0.892,0.9407644786,0.9838799451,1.67209651
0.109,0.891,0.940785499,0.9829819474,1.67209651
0.11,0.89,0.9408067737,0.9820963475,1.67209651
0.111,0.889,0.9408282981,0.9812229003,1.67209651
0.112,0.888,0.9408500678,0.9803613675,1.67209651
0.113,0.887,0.9408720779,0.9795115173,1.67209651
0.114,0.886,0.9408943241,0.9786731243,1.67209651
0.115,0.885,0.9409168016,0.9778459691,1.67209651
0.116,0.884,0.9409395059,0.9770298382,1.67209651
0.117,0.883,0.9409624326,0.9762245238,1.67209651
0.118,0.882,0.9409855769,0.9754298236,1.67209651
0.119,0.881,0.9410089346,0.9746455403,1.67209651
0.12,0.88,0.9410325009,0.9738714822,1.67209651
0.121,0.879,0.9410562715,0.973107462,1.67209651
0.122,0.878,0.941080242,0.9723532975,1.67209651
0.123,0.877,0.9411044078,0.9716088111,1.67209651
0.124,0.876,0.9411287646,0.9708738295,1.67209651
0.125,0.875,0.9411533079,0.9701481838,1.67209651
0.126,0.874,0.9411780335,0.9694317093,1.67209651
0.127,0.873,0.9412029369,0.9687242451,1.67209651
0.128,0.872,0.9412280139,0.9680256346,1.67209651
0.129,0.871,0.9412532601,0.9673357247,1.67209651
0.13,0.87,0.9412786714,0.9666543659,1.67209651
0.131,0.869,0.9413042434,0.9659814126,1.67209651
0.132,0.868,0.9413299719,0.9653167223,1.67209651
0.133,0.867,0.9413558528,0.964660156,1.67209651
0.134,0.866,0.9413818819,0.9640115778,1.67209651
0.135,0.865,0.9414080551,0.9633708551,1.67209651
0.136,0.864,0.9414343682,0.9627378582,1.67209651
0.137,0.863,0.9414608173,0.9621124605,1.67209651
0.138,0.862,0.9414873982,0.961494538,1.67209651
0.139,0.861,0.9415141069,0.9608839698,1.67209651
0.14,0.86,0.9415409395,0.9602806375,1.67209651
0.141,0.859,0.941567892,0.9596844253,1.67209651
0.142,0.858,0.9415949605,0.95909522,1.67209651
0.143,0.857,0.9416221411,0.9585129109,1.67209651
0.144,0.856,0.9416494299,0.9579373897,1.67209651
0.145,0.855,0.9416768231,0.9573685503,1.67209651
0.146,0.854,0.9417043168,0.956806289,1.67209651
0.147,0.853,0.9417319074,0.9562505043,1.67209651
0.148,0.852,0.941759591,0.9557010968,1.67209651
0.149,0.851,0.9417873639,0.9551579691,1.67209651
0.15,0.85,0.9418152225,0.9546210261,1.67209651
0.151,0.849,0.9418431631,0.9540901743,1.67209651
0.152,0.848,0.9418711821,0.9535653223,1.67209651
0.153,0.847,0.9418992758,0.9530463808,1.67209651
0.154,0.846,0.9419274408,0.9525332618,1.67209651
0.155,0.845,0.9419556735,0.9520258796,1.67209651
0.156,0.844,0.9419839703,0.9515241499,1.67209651
0.157,0.843,0.9420123279,0.95102799,1.67209651
0.158,0.842,0.9420407427,0.9505373193,1.67209651
0.159,0.841,0.9420692114,0.9500520582,1.67209651
0.16,0.84,0.9420977306,0.9495721292,1.67209651
0.161,0.839,0.9421262969,0.9490974558,1.67209651
0.162,0.838,0.942154907,0.9486279634,1.67209651
0.163,0.837,0.9421835577,0.9481635786,1.67209651
0.164,0.836,0.9422122456,0.9477042295,1.67209651
0.165,0.835,0.9422409675,0.9472498455,1.67209651
0.166,0.834,0.9422697203,0.9468003573,1.67209651
0.167,0.833,0.9422985007,0.9463556971,1.67209651
0.168,0.832,0.9423273057,0.9459157982,1.67209651
0.169,0.831,0.9423561321,0.9454805952,1.67209651
0.17,0.83,0.9423849767,0.9450500237,1.67209651
0.171,0.829,0.9424138367,0.9446240209,1.67209651
0.172,0.828,0.9424427089,0.9442025248,1.67209651
0.173,0.827,0.9424715904,0.9437854746,1.67209651
0.174,0.826,0.9425004782,0.9433728107,1.67209651
0.175,0.825,0.9425293694,0.9429644744,1.67209651
0.176,0.824,0.942558261,0.9425604084,1.67209651
0.177,0.823,0.9425871501,0.9421605559,1.67209651
0.178,0.822,0.9426160341,0.9417648615,1.67209651
0.179,0.821,0.9426449099,0.9413732707,1.67209651
0.18,0.82,0.9426737748,0.9409857298,1.67209651
0.181,0.819,0.9427026262,0.9406021863,1.67209651
0.182,0.818,0.9427314611,0.9402225882,1.67209651
0.183,0.817,0.9427602769,0.9398468849,1.67209651
0.184,0.816,0.942789071,0.9394750263,1.67209651
0.185,0.815,0.9428178407,0.9391069633,1.67209651
0.186,0.814,0.9428465834,0.9387426475,1.67209651
0.187,0.813,0.9428752964,0.9383820316,1.67209651
0.188,0.812,0.9429039773,0.9380250688,1.67209651
0.189,0.811,0.9429326234,0.9376717132,1.67209651
0.19,0.81,0.9429612322,0.9373219197,1.67209651
0.191,0.809,0.9429898014,0.9369756439,1.67209651
0.192,0.808,0.9430183283,0.9366328422,1.67209651
0.193,0.807,0.9430468107,0.9362934715,1.67209651
0.194,0.806,0.943075246,0.9359574898,1.67209651
0.195,0.805,0.943103632,0.9356248553,1.67209651
0.196,0.804,0.9431319662,0.9352955273,1.67209651
0.197,0.803,0.9431602463,0.9349694655,1.67209651
0.198,0.802,0.9431884701,0.9346466303,1.67209651
0.199,0.801,0.9432166353,0.9343269829,1.67209651
0.2,0.8,0.9432447396,0.9340104848,1.67209651
0.201,0.799,0.9432727808,0.9336970984,1.67209651
0.202,0.798,0.9433007567,0.9333867865,1.67209651
0.203,0.797,0.9433286652,0.9330795126,1.67209651
0.204,0.796,0.9433565041,0.9327752407,1.67209651
0.205,0.795,0.9433842714,0.9324739355,1.67209651
0.206,0.794,0.9434119648,0.932175562,1.67209651
0.207,0.793,0.9434395824,0.9318800859,1.67209651
0.208,0.792,0.9434671221,0.9315874734,1.67209651
0.209,0.791,0.9434945819,0.9312976913,1.67209651
0.21,0.79,0.9435219599,0.9310107068,1.67209651
0.211,0.789,0.943549254,0.9307264876,1.67209651
0.212,0.788,0.9435764623,0.9304450019,1.67209651
0.213,0.787,0.943603583,0.9301662184,1.67209651
0.214,0.786,0.9436306141,0.9298901063,1.67209651
0.215,0.785,0.9436575538,0.9296166352,1.67209651
0.216,0.784,0.9436844002,0.9293457751,1.67209651
0.217,0.783,0.9437111515,0.9290774966,1.67209651
0.218,0.782,0.943737806,0.9288117706,1.67209651
0.219,0.781,0.9437643618,0.9285485686,1.67209651
0.22,0.78,0.9437908173,0.9282878622,1.67209651
0.221,0.779,0.9438171707,0.9280296237,1.67209651
0.222,0.778,0.9438434203,0.9277738258,1.67209651
0.223,0.777,0.9438695645,0.9275204414,1.67209651
0.224,0.776,0.9438956017,0.927269444,1.67209651
0.225,0.775,0.9439215301,0.9270208072,1.67209651
0.226,0.774,0.9439473482,0.9267745054,1.67209651
0.227,0.773,0.9439730545,0.926530513,1.67209651
0.228,0.772,0.9439986474,0.9262888048,1.67209651
0.229,0.771,0.9440241253,0.9260493562,1.67209651
0.23,0.77,0.9440494868,0.9258121428,1.67209651
0.231,0.769,0.9440747304,0.9255771404,1.67209651
0.232,0.768,0.9440998547,0.9253443254,1.67209651
0.233,0.767,0.9441248581,0.9251136744,1.67209651
0.234,0.766,0.9441497393,0.9248851643,1.67209651
0.235,0.765,0.944174497,0.9246587724,1.67209651
0.236,0.764,0.9441991297,0.9244344762,1.67209651
0.237,0.763,0.9442236361,0.9242122537,1.67209651
0.238,0.762,0.9442480149,0.923992083,1.67209651
0.239,0.761,0.9442722648,0.9237739426,1.67209651
0.24,0.76,0.9442963845,0.9235578113,1.67209651
0.241,0.759,0.9443203728,0.9233436682,1.67209651
0.242,0.758,0.9443442284,0.9231314927,1.67209651
0.243,0.757,0.9443679502,0.9229212643,1.67209651
0.244,0.756,0.944391537,0.922712963,1.67209651
0.245,0.755,0.9444149876,0.922506569,1.67209651
0.246,0.754,0.9444383008,0.9223020627,1.67209651
0.247,0.753,0.9444614756,0.9220994249,1.67209651
0.248,0.752,0.9444845109,0.9218986365,1.67209651
0.249,0.751,0.9445074055,0.9216996788,1.67209651
0.25,0.75,0.9445301585,0.9215025332,1.67209651
0.251,0.749,0.9445527688,0.9213071815,1.67209651
0.252,0.748,0.9445752354,0.9211136056,1.67209651
0.253,0.747,0.9445975573,0.9209217878,1.67209651
0.254,0.746,0.9446197336,0.9207317104,1.67209651
0.255,0.745,0.9446417633,0.9205433563,1.67209651
0.256,0.744,0.9446636455,0.9203567082,1.67209651
0.257,0.743,0.9446853793,0.9201717492,1.67209651
0.258,0.742,0.9447069638,0.9199884629,1.67209651
0.259,0.741,0.9447283982,0.9198068326,1.67209651
0.26,0.74,0.9447496816,0.9196268422,1.67209651
0.261,0.739,0.9447708132,0.9194484757,1.67209651
0.262,0.738,0.9447917923,0.9192717173,1.67209651
0.263,0.737,0.944812618,0.9190965513,1.67209651
0.264,0.736,0.9448332896,0.9189229624,1.67209651
0.265,0.735,0.9448538064,0.9187509354,1.67209651
0.266,0.734,0.9448741676,0.9185804553,1.67209651
0.267,0.733,0.9448943727,0.9184115073,1.67209651
0.268,0.732,0.9449144208,0.9182440767,1.67209651
0.269,0.731,0.9449343114,0.9180781491,1.67209651
0.27,0.73,0.9449540439,0.9179137103,1.67209651
0.271,0.729,0.9449736175,0.9177507462,1.67209651
0.272,0.728,0.9449930319,0.917589243,1.67209651
0.273,0.727,0.9450122863,0.9174291868,1.67209651
0.274,0.726,0.9450313803,0.9172705642,1.67209651
0.275,0.725,0.9450503133,0.9171133619,1.67209651
0.276,0.724,0.9450690848,0.9169575666,1.67209651
0.277,0.723,0.9450876943,0.9168031652,1.67209651
0.278,0.722,0.9451061415,0.916650145,1.67209651
0.279,0.721,0.9451244257,0.9164984933,1.67209651
0.28,0.72,0.9451425467,0.9163481974,1.67209651
0.281,0.719,0.945160504,0.9161992451,1.67209651
0.282,0.718,0.9451782973,0.916051624,1.67209651
0.283,0.717,0.9451959261,0.9159053222,1.67209651
0.284,0.716,0.9452133901,0.9157603277,1.67209651
0.285,0.715,0.9452306891,0.9156166286,1.67209651
0.286,0.714,0.9452478227,0.9154742136,1.67209651
0.287,0.713,0.9452647906,0.9153330709,1.67209651
0.288,0.712,0.9452815926,0.9151931893,1.67209651
0.289,0.711,0.9452982284,0.9150545577,1.67209651
0.29,0.71,0.9453146978,0.9149171649,1.67209651
0.291,0.709,0.9453310007,0.914781,1.67209651
0.292,0.708,0.9453471367,0.9146460523,1.67209651
0.293,0.707,0.9453631059,0.9145123111,1.67209651
0.294,0.706,0.945378908,0.914379766,1.67209651
0.295,0.705,0.9453945428,0.9142484065,1.67209651
0.296,0.704,0.9454100104,0.9141182223,1.67209651
0.297,0.703,0.9454253106,0.9139892035,1.67209651
0.298,0.702,0.9454404434,0.9138613399,1.67209651
0.299,0.701,0.9454554086,0.9137346217,1.67209651
0.3,0.7,0.9454702064,0.9136090392,1.67209651
0.301,0.699,0.9454848366,0.9134845827,1.67209651
0.302,0.698,0.9454992994,0.9133612427,1.67209651
0.303,0.697,0.9455135946,0.9132390099,1.67209651
0.304,0.696,0.9455277225,0.9131178749,1.67209651
0.305,0.695,0.945541683,0.9129978287,1.67209651
0.306,0.694,0.9455554763,0.9128788622,1.67209651
0.307,0.693,0.9455691025,0.9127609664,1.67209651
0.308,0.692,0.9455825616,0.9126441325,1.67209651
0.309,0.691,0.9455958539,0.9125283519,1.67209651
0.31,0.69,0.9456089795,0.9124136159,1.67209651
0.311,0.689,0.9456219386,0.9122999161,1.67209651
0.312,0.688,0.9456347314,0.9121872441,1.67209651
0.313,0.687,0.9456473582,0.9120755915,1.67209651
0.314,0.686,0.9456598192,0.9119649503,1.67209651
0.315,0.685,0.9456721146,0.9118553124,1.67209651
0.316,0.684,0.9456842447,0.9117466698,1.67209651
0.317,0.683,0.9456962099,0.9116390145,1.67209651
0.318,0.682,0.9457080105,0.911532339,1.67209651
0.319,0.681,0.9457196467,0.9114266354,1.67209651
0.32,0.68,0.9457311191,0.9113218963,1.67209651
0.321,0.679,0.9457424279,0.9112181141,1.67209651
0.322,0.678,0.9457535735,0.9111152815,1.67209651
0.323,0.677,0.9457645564,0.9110133912,1.67209651
0.324,0.676,0.945775377,0.9109124359,1.67209651
0.325,0.675,0.9457860358,0.9108124087,1.67209651
0.326,0.674,0.9457965332,0.9107133024,1.67209651
0.327,0.673,0.9458068697,0.9106151102,1.67209651
0.328,0.672,0.9458170459,0.9105178252,1.67209651
0.329,0.671,0.9458270623,0.9104214407,1.67209651
0.33,0.67,0.9458369194,0.9103259501,1.67209651
0.331,0.669,0.9458466178,0.9102313467,1.67209651
0.332,0.668,0.9458561581,0.910137624,1.67209651
0.333,0.667,0.9458655408,0.9100447758,1.67209651
0.334,0.666,0.9458747668,0.9099527955,1.67209651
0.335,0.665,0.9458838364,0.9098616772,1.67209651
0.336,0.664,0.9458927505,0.9097714145,1.67209651
0.337,0.663,0.9459015098,0.9096820014,1.67209651
0.338,0.662,0.9459101148,0.9095934319,1.67209651
0.339,0.661,0.9459185664,0.9095057001,1.67209651
0.34,0.66,0.9459268652,0.9094188001,1.67209651
0.341,0.659,0.9459350122,0.9093327263,1.67209651
0.342,0.658,0.9459430079,0.909247473,1.67209651
0.343,0.657,0.9459508532,0.9091630344,1.67209651
0.344,0.656,0.945958549,0.9090794052,1.67209651
0.345,0.655,0.945966096,0.9089965798,1.67209651
0.346,0.654,0.9459734952,0.9089145529,1.67209651
0.347,0.653,0.9459807473,0.9088333192,1.67209651
0.348,0.652,0.9459878534,0.9087528734,1.67209651
0.349,0.651,0.9459948142,0.9086732105,1.67209651
0.35,0.65,0.9460016307,0.9085943252,1.67209651
0.351,0.649,0.9460083039,0.9085162126,1.67209651
0.352,0.648,0.9460148348,0.9084388678,1.67209651
0.353,0.647,0.9460212242,0.9083622858,1.67209651
0.354,0.646,0.9460274733,0.9082864619,1.67209651
0.355,0.645,0.946033583,0.9082113913,1.67209651
0.356,0.644,0.9460395545,0.9081370694,1.67209651
0.357,0.643,0.9460453886,0.9080634915,1.67209651
0.358,0.642,0.9460510866,0.9079906531,1.67209651
0.359,0.641,0.9460566495,0.9079185498,1.67209651
0.36,0.64,0.9460620785,0.9078471771,1.67209651
0.361,0.639,0.9460673746,0.9077765306,1.67209651
0.362,0.638,0.9460725391,0.9077066062,1.67209651
0.363,0.637,0.9460775731,0.9076373996,1.67209651
0.364,0.636,0.9460824778,0.9075689066,1.67209651
0.365,0.635,0.9460872544,0.9075011231,1.67209651
0.366,0.634,0.9460919041,0.9074340452,1.67209651
0.367,0.633,0.9460964282,0.9073676689,1.67209651
0.368,0.632,0.946100828,0.9073019902,1.67209651
0.369,0.631,0.9461051048,0.9072370053,1.67209651
0.37,0.63,0.9461092598,0.9071727105,1.67209651
0.371,0.629,0.9461132944,0.907109102,1.67209651
0.372,0.628,0.9461172099,0.9070461761,1.67209651
0.373,0.627,0.9461210076,0.9069839292,1.67209651
0.374,0.626,0.9461246891,0.9069223579,1.67209651
0.375,0.625,0.9461282556,0.9068614585,1.67209651
0.376,0.624,0.9461317087,0.9068012277,1.67209651
0.377,0.623,0.9461350496,0.9067416621,1.67209651
0.378,0.622,0.94613828,0.9066827584,1.67209651
0.379,0.621,0.9461414012,0.9066245133,1.67209651
0.38,0.62,0.9461444147,0.9065669236,1.67209651
0.381,0.619,0.9461473222,0.9065099862,1.67209651
0.382,0.618,0.9461501251,0.9064536979,1.67209651
0.383,0.617,0.9461528249,0.9063980557,1.67209651
0.384,0.616,0.9461554233,0.9063430566,1.67209651
0.385,0.615,0.9461579218,0.9062886978,1.67209651
0.386,0.614,0.9461603221,0.9062349762,1.67209651
0.387,0.613,0.9461626257,0.9061818891,1.67209651
0.388,0.612,0.9461648344,0.9061294337,1.67209651
0.389,0.611,0.9461669498,0.9060776073,1.67209651
0.39,0.61,0.9461689736,0.9060264072,1.67209651
0.391,0.609,0.9461709074,0.9059758308,1.67209651
0.392,0.608,0.9461727531,0.9059258755,1.67209651
0.393,0.607,0.9461745124,0.9058765388,1.67209651
0.394,0.606,0.946176187,0.9058278182,1.67209651
0.395,0.605,0.9461777787,0.9057797113,1.67209651
0.396,0.604,0.9461792894,0.9057322158,1.67209651
0.397,0.603,0.9461807208,0.9056853293,1.67209651
0.398,0.602,0.9461820748,0.9056390496,1.67209651
0.399,0.601,0.9461833533,0.9055933744,1.67209651
0.4,0.6,0.9461845582,0.9055483015,1.67209651
0.401,0.599,0.9461856912,0.9055038289,1.67209651
0.402,0.598,0.9461867545,0.9054599545,1.67209651
0.403,0.597,0.9461877499,0.9054166762,1.67209651
0.404,0.596,0.9461886794,0.9053739921,1.67209651
0.405,0.595,0.9461895449,0.9053319002,1.67209651
0.406,0.594,0.9461903485,0.9052903986,1.67209651
0.407,0.593,0.9461910922,0.9052494856,1.67209651
0.408,0.592,0.946191778,0.9052091593,1.67209651
0.409,0.591,0.946192408,0.9051694179,1.67209651
0.41,0.59,0.9461929843,0.9051302598,1.67209651
0.411,0.589,0.946193509,0.9050916833,1.67209651
0.412,0.588,0.9461939841,0.9050536869,1.67209651
0.413,0.587,0.9461944119,0.9050162689,1.67209651
0.414,0.586,0.9461947945,0.9049794278,1.67209651
0.415,0.585,0.9461951341,0.9049431622,1.67209651
0.416,0.584,0.9461954329,0.9049074706,1.67209651
0.417,0.583,0.9461956931,0.9048723516,1.67209651
0.418,0.582,0.946195917,0.904837804,1.67209651
0.419,0.581,0.9461961067,0.9048038263,1.67209651
0.42,0.58,0.9461962647,0.9047704174,1.67209651
0.421,0.579,0.9461963932,0.9047375761,1.67209651
0.422,0.578,0.9461964945,0.9047053012,1.67209651
0.423,0.577,0.9461965709,0.9046735915,1.67209651
0.424,0.576,0.9461966249,0.904642446,1.67209651
0.425,0.575,0.9461966589,0.9046118637,1.67209651
0.426,0.574,0.9461966752,0.9045818436,1.67209651
0.427,0.573,0.9461966762,0.9045523846,1.67209651
0.428,0.572,0.9461966645,0.904523486,1.67209651
0.429,0.571,0.9461966424,0.9044951468,1.67209651
0.43,0.57,0.9461966125,0.9044673662,1.67209651
0.431,0.569,0.9461965773,0.9044401434,1.67209651
0.432,0.568,0.9461965393,0.9044134778,1.67209651
0.433,0.567,0.9461965011,0.9043873685,1.67209651
0.434,0.566,0.9461964652,0.904361815,1.67209651
0.435,0.565,0.9461964342,0.9043368166,1.67209651
0.436,0.564,0.9461964109,0.9043123727,1.67209651
0.437,0.563,0.9461963977,0.9042884829,1.67209651
0.438,0.562,0.9461963973,0.9042651466,1.67209651
0.439,0.561,0.9461964125,0.9042423634,1.67209651
0.44,0.56,0.9461964459,0.9042201328,1.67209651
0.441,0.559,0.9461965003,0.9041984545,1.67209651
0.442,0.558,0.9461965784,0.9041773282,1.67209651
0.443,0.557,0.946196683,0.9041567536,1.67209651
0.444,0.556,0.9461968168,0.9041367303,1.67209651
0.445,0.555,0.9461969827,0.9041172583,1.67209651
0.446,0.554,0.9461971835,0.9040983373,1.67209651
0.447,0.553,0.946197422,0.9040799673,1.67209651
0.448,0.552,0.9461977013,0.904062148,1.67209651
0.449,0.551,0.946198024,0.9040448795,1.67209651
0.45,0.55,0.9461983932,0.9040281618,1.67209651
0.451,0.549,0.9461988118,0.9040119949,1.67209651
0.452,0.548,0.9461992827,0.9039963788,1.67209651
0.453,0.547,0.946199809,0.9039813136,1.67209651
0.454,0.546,0.9462003937,0.9039667996,1.67209651
0.455,0.545,0.9462010398,0.9039528369,1.67209651
0.456,0.544,0.9462017503,0.9039394256,1.67209651
0.457,0.543,0.9462025284,0.9039265662,1.67209651
0.458,0.542,0.9462033771,0.9039142588,1.67209651
0.459,0.541,0.9462042995,0.9039025038,1.67209651
0.46,0.54,0.9462052989,0.9038913016,1.67209651
0.461,0.539,0.9462063783,0.9038806527,1.67209651
0.462,0.538,0.946207541,0.9038705574,1.67209651
0.463,0.537,0.9462087901,0.9038610162,1.67209651
0.464,0.536,0.946210129,0.9038520298,1.67209651
0.465,0.535,0.9462115609,0.9038435986,1.67209651
0.466,0.534,0.9462130891,0.9038357233,1.67209651
0.467,0.533,0.9462147168,0.9038284046,1.67209651
0.468,0.532,0.9462164475,0.903821643,1.67209651
0.469,0.531,0.9462182844,0.9038154394,1.67209651
0.47,0.53,0.946220231,0.9038097945,1.67209651
0.471,0.529,0.9462222906,0.9038047091,1.67209651
0.472,0.528,0.9462244667,0.903800184,1.67209651
0.473,0.527,0.9462267628,0.9037962201,1.67209651
0.474,0.526,0.9462291823,0.9037928184,1.67209651
0.475,0.525,0.9462317287,0.9037899797,1.67209651
0.476,0.524,0.9462344056,0.9037877052,1.67209651
0.477,0.523,0.9462372165,0.9037859957,1.67209651
0.478,0.522,0.946240165,0.9037848525,1.67209651
0.479,0.521,0.9462432546,0.9037842765,1.67209651
0.48,0.52,0.9462464891,0.9037842689,1.67209651
0.481,0.519,0.946249872,0.903784831,1.67209651
0.482,0.518,0.9462534071,0.9037859639,1.67209651
0.483,0.517,0.946257098,0.9037876689,1.67209651
0.484,0.516,0.9462609485,0.9037899472,1.67209651
0.485,0.515,0.9462649622,0.9037928003,1.67209651
0.486,0.514,0.9462691431,0.9037962295,1.67209651
0.487,0.513,0.9462734949,0.9038002362,1.67209651
0.488,0.512,0.9462780214,0.9038048218,1.67209651
0.489,0.511,0.9462827265,0.9038099879,1.67209651
0.49,0.51,0.9462876141,0.9038157359,1.67209651
0.491,0.509,0.946292688,0.9038220675,1.67209651
0.492,0.508,0.9462979523,0.9038289842,1.67209651
0.493,0.507,0.9463034108,0.9038364877,1.67209651
0.494,0.506,0.9463090676,0.9038445796,1.67209651
0.495,0.505,0.9463149267,0.9038532617,1.67209651
0.496,0.504,0.9463209921,0.9038625357,1.67209651
0.497,0.503,0.9463272678,0.9038724034,1.67209651
0.498,0.502,0.9463337581,0.9038828667,1.67209651
0.499,0.501,0.946340467,0.9038939274,1.67209651
0.5,0.5,0.9463473986,0.9039055874,1.67209651
0.501,0.499,0.9463545571,0.9039178487,1.67209651
0.502,0.498,0.9463619468,0.9039307132,1.67209651
0.503,0.497,0.9463695719,0.903944183,1.67209651
0.504,0.496,0.9463774366,0.9039582602,1.67209651
0.505,0.495,0.9463855453,0.9039729468,1.67209651
0.506,0.494,0.9463939022,0.903988245,1.67209651
0.507,0.493,0.9464025117,0.9040041569,1.67209651
0.508,0.492,0.9464113781,0.9040206849,1.67209651
0.509,0.491,0.946420506,0.9040378311,1.67209651
0.51,0.49,0.9464298996,0.9040555978,1.67209651
0.511,0.489,0.9464395635,0.9040739875,1.67209651
0.512,0.488,0.9464495022,0.9040930023,1.67209651
0.513,0.487,0.9464597202,0.9041126449,1.67209651
0.514,0.486,0.9464702221,0.9041329176,1.67209651
0.515,0.485,0.9464810123,0.9041538229,1.67209651
0.516,0.484,0.9464920956,0.9041753633,1.67209651
0.517,0.483,0.9465034766,0.9041975415,1.67209651
0.518,0.482,0.9465151599,0.9042203601,1.67209651
0.519,0.481,0.9465271503,0.9042438216,1.67209651
0.52,0.48,0.9465394525,0.9042679289,1.67209651
0.521,0.479,0.9465520713,0.9042926845,1.67209651
0.522,0.478,0.9465650114,0.9043180914,1.67209651
0.523,0.477,0.9465782776,0.9043441523,1.67209651
0.524,0.476,0.946591875,0.9043708701,1.67209651
0.525,0.475,0.9466058082,0.9043982477,1.67209651
0.526,0.474,0.9466200824,0.904426288,1.67209651
0.527,0.473,0.9466347023,0.904454994,1.67209651
0.528,0.472,0.946649673,0.9044843687,1.67209651
0.529,0.471,0.9466649996,0.9045144152,1.67209651
0.53,0.47,0.946680687,0.9045451365,1.67209651
0.531,0.469,0.9466967404,0.9045765359,1.67209651
0.532,0.468,0.9467131649,0.9046086166,1.67209651
0.533,0.467,0.9467299656,0.9046413816,1.67209651
0.534,0.466,0.9467471478,0.9046748344,1.67209651
0.535,0.465,0.9467647166,0.9047089783,1.67209651
0.536,0.464,0.9467826773,0.9047438165,1.67209651
0.537,0.463,0.9468010352,0.9047793525,1.67209651
0.538,0.462,0.9468197956,0.9048155897,1.67209651
0.539,0.461,0.9468389638,0.9048525317,1.67209651
0.54,0.46,0.9468585454,0.9048901819,1.67209651
0.541,0.459,0.9468785456,0.9049285439,1.67209651
0.542,0.458,0.94689897,0.9049676214,1.67209651
0.543,0.457,0.9469198241,0.9050074179,1.67209651
0.544,0.456,0.9469411134,0.9050479372,1.67209651
0.545,0.455,0.9469628434,0.9050891831,1.67209651
0.546,0.454,0.9469850199,0.9051311593,1.67209651
0.547,0.453,0.9470076483,0.9051738696,1.67209651
0.548,0.452,0.9470307345,0.905217318,1.67209651
0.549,0.451,0.9470542841,0.9052615084,1.67209651
0.55,0.45,0.947078303,0.9053064447,1.67209651
0.551,0.449,0.9471027968,0.905352131,1.67209651
0.552,0.448,0.9471277715,0.9053985712,1.67209651
0.553,0.447,0.9471532328,0.9054457696,1.67209651
0.554,0.446,0.9471791868,0.9054937303,1.67209651
0.555,0.445,0.9472056394,0.9055424575,1.67209651
0.556,0.444,0.9472325965,0.9055919553,1.67209651
0.557,0.443,0.9472600642,0.9056422282,1.67209651
0.558,0.442,0.9472880486,0.9056932805,1.67209651
0.559,0.441,0.9473165558,0.9057451165,1.67209651
0.56,0.44,0.9473455919,0.9057977406,1.67209651
0.561,0.439,0.9473751631,0.9058511574,1.67209651
0.562,0.438,0.9474052757,0.9059053715,1.67209651
0.563,0.437,0.9474359359,0.9059603872,1.67209651
0.564,0.436,0.9474671501,0.9060162094,1.67209651
0.565,0.435,0.9474989246,0.9060728427,1.67209651
0.566,0.434,0.9475312658,0.9061302917,1.67209651
0.567,0.433,0.9475641802,0.9061885614,1.67209651
0.568,0.432,0.9475976743,0.9062476564,1.67209651
0.569,0.431,0.9476317545,0.9063075817,1.67209651
0.57,0.43,0.9476664275,0.9063683422,1.67209651
0.571,0.429,0.9477016999,0.9064299429,1.67209651
0.572,0.428,0.9477375783,0.9064923888,1.67209651
0.573,0.427,0.9477740695,0.906555685,1.67209651
0.574,0.426,0.9478111802,0.9066198366,1.67209651
0.575,0.425,0.9478489172,0.9066848488,1.67209651
0.576,0.424,0.9478872874,0.9067507269,1.67209651
0.577,0.423,0.9479262977,0.9068174761,1.67209651
0.578,0.422,0.947965955,0.9068851017,1.67209651
0.579,0.421,0.9480062663,0.9069536092,1.67209651
0.58,0.42,0.9480472386,0.9070230041,1.67209651
0.581,0.419,0.9480888791,0.9070932917,1.67209651
0.582,0.418,0.9481311948,0.9071644777,1.67209651
0.583,0.417,0.9481741929,0.9072365677,1.67209651
0.584,0.416,0.9482178808,0.9073095674,1.67209651
0.585,0.415,0.9482622655,0.9073834824,1.67209651
0.586,0.414,0.9483073546,0.9074583186,1.67209651
0.587,0.413,0.9483531554,0.9075340818,1.67209651
0.588,0.412,0.9483996752,0.9076107778,1.67209651
0.589,0.411,0.9484469217,0.9076884127,1.67209651
0.59,0.41,0.9484949023,0.9077669925,1.67209651
0.591,0.409,0.9485436246,0.9078465231,1.67209651
0.592,0.408,0.9485930964,0.9079270108,1.67209651
0.593,0.407,0.9486433251,0.9080084618,1.67209651
0.594,0.406,0.9486943187,0.9080908822,1.67209651
0.595,0.405,0.948746085,0.9081742783,1.67209651
0.596,0.404,0.9487986317,0.9082586566,1.67209651
0.597,0.403,0.9488519669,0.9083440235,1.67209651
0.598,0.402,0.9489060984,0.9084303854,1.67209651
0.599,0.401,0.9489610344,0.9085177489,1.67209651
0.6,0.4,0.9490167829,0.9086061206,1.67209651
0.601,0.399,0.949073352,0.9086955071,1.67209651
0.602,0.398,0.94913075,0.9087859153,1.67209651
0.603,0.397,0.9491889851,0.9088773519,1.67209651
0.604,0.396,0.9492480657,0.9089698238,1.67209651
0.605,0.395,0.9493080001,0.9090633379,1.67209651
0.606,0.394,0.9493687967,0.9091579012,1.67209651
0.607,0.393,0.9494304641,0.9092535208,1.67209651
0.608,0.392,0.9494930109,0.9093502038,1.67209651
0.609,0.391,0.9495564456,0.9094479573,1.67209651
0.61,0.39,0.9496207769,0.9095467888,1.67209651
0.611,0.389,0.9496860137,0.9096467054,1.67209651
0.612,0.388,0.9497521647,0.9097477146,1.67209651
0.613,0.387,0.9498192388,0.9098498238,1.67209651
0.614,0.386,0.949887245,0.9099530407,1.67209651
0.615,0.385,0.9499561922,0.9100573727,1.67209651
0.616,0.384,0.9500260896,0.9101628277,1.67209651
0.617,0.383,0.9500969462,0.9102694133,1.67209651
0.618,0.382,0.9501687714,0.9103771373,1.67209651
0.619,0.381,0.9502415744,0.9104860078,1.67209651
0.62,0.38,0.9503153645,0.9105960325,1.67209651
0.621,0.379,0.9503901512,0.9107072197,1.67209651
0.622,0.378,0.950465944,0.9108195774,1.67209651
0.623,0.377,0.9505427524,0.9109331137,1.67209651
0.624,0.376,0.9506205861,0.9110478371,1.67209651
0.625,0.375,0.9506994547,0.9111637558,1.67209651
0.626,0.374,0.9507793682,0.9112808783,1.67209651
0.627,0.373,0.9508603362,0.911399213,1.67209651
0.628,0.372,0.9509423688,0.9115187687,1.67209651
0.629,0.371,0.951025476,0.9116395538,1.67209651
0.63,0.37,0.9511096679,0.9117615773,1.67209651
0.631,0.369,0.9511949546,0.9118848478,1.67209651
0.632,0.368,0.9512813464,0.9120093745,1.67209651
0.633,0.367,0.9513688535,0.9121351661,1.67209651
0.634,0.366,0.9514574865,0.9122622319,1.67209651
0.635,0.365,0.9515472558,0.9123905809,1.67209651
0.636,0.364,0.9516381719,0.9125202225,1.67209651
0.637,0.363,0.9517302455,0.912651166,1.67209651
0.638,0.362,0.9518234874,0.9127834207,1.67209651
0.639,0.361,0.9519179083,0.9129169963,1.67209651
0.64,0.36,0.9520135191,0.9130519024,1.67209651
0.641,0.359,0.952110331,0.9131881485,1.67209651
0.642,0.358,0.9522083548,0.9133257446,1.67209651
0.643,0.357,0.9523076018,0.9134647004,1.67209651
0.644,0.356,0.9524080833,0.9136050261,1.67209651
0.645,0.355,0.9525098106,0.9137467315,1.67209651
0.646,0.354,0.9526127951,0.913889827,1.67209651
0.647,0.353,0.9527170484,0.9140343227,1.67209651
0.648,0.352,0.9528225821,0.914180229,1.67209651
0.649,0.351,0.9529294079,0.9143275563,1.67209651
0.65,0.35,0.9530375376,0.9144763153,1.67209651
0.651,0.349,0.9531469831,0.9146265166,1.67209651
0.652,0.348,0.9532577564,0.9147781708,1.67209651
0.653,0.347,0.9533698697,0.914931289,1.67209651
0.654,0.346,0.9534833352,0.9150858819,1.67209651
0.655,0.345,0.9535981651,0.9152419608,1.67209651
0.656,0.344,0.9537143719,0.9153995367,1.67209651
0.657,0.343,0.953831968,0.915558621,1.67209651
0.658,0.342,0.9539509662,0.9157192249,1.67209651
0.659,0.341,0.9540713791,0.9158813601,1.67209651
0.66,0.34,0.9541932196,0.9160450382,1.67209651
0.661,0.339,0.9543165005,0.9162102707,1.67209651
0.662,0.338,0.954441235,0.9163770696,1.67209651
0.663,0.337,0.9545674362,0.9165454469,1.67209651
0.664,0.336,0.9546951174,0.9167154144,1.67209651
0.665,0.335,0.954824292,0.9168869846,1.67209651
0.666,0.334,0.9549549735,0.9170601695,1.67209651
0.667,0.333,0.9550871755,0.9172349817,1.67209651
0.668,0.332,0.9552209117,0.9174114337,1.67209651
0.669,0.331,0.955356196,0.9175895381,1.67209651
0.67,0.33,0.9554930423,0.9177693077,1.67209651
0.671,0.329,0.9556314649,0.9179507554,1.67209651
0.672,0.328,0.9557714778,0.9181338942,1.67209651
0.673,0.327,0.9559130955,0.9183187374,1.67209651
0.674,0.326,0.9560563324,0.9185052981,1.67209651
0.675,0.325,0.9562012031,0.9186935898,1.67209651
0.676,0.324,0.9563477224,0.9188836261,1.67209651
0.677,0.323,0.9564959051,0.9190754206,1.67209651
0.678,0.322,0.9566457663,0.9192689872,1.67209651
0.679,0.321,0.956797321,0.9194643398,1.67209651
0.68,0.32,0.9569505845,0.9196614925,1.67209651
0.681,0.319,0.9571055723,0.9198604596,1.67209651
0.682,0.318,0.9572622999,0.9200612554,1.67209651
0.683,0.317,0.957420783,0.9202638945,1.67209651
0.684,0.316,0.9575810374,0.9204683915,1.67209651
0.685,0.315,0.9577430791,0.9206747612,1.67209651
0.686,0.314,0.9579069243,0.9208830187,1.67209651
0.687,0.313,0.9580725891,0.921093179,1.67209651
0.688,0.312,0.9582400901,0.9213052574,1.67209651
0.689,0.311,0.9584094439,0.9215192694,1.67209651
0.69,0.31,0.9585806671,0.9217352305,1.67209651
0.691,0.309,0.9587537766,0.9219531565,1.67209651
0.692,0.308,0.9589287896,0.9221730632,1.67209651
0.693,0.307,0.9591057233,0.9223949668,1.67209651
0.694,0.306,0.9592845949,0.9226188835,1.67209651
0.695,0.305,0.9594654221,0.9228448297,1.67209651
0.696,0.304,0.9596482226,0.9230728219,1.67209651
0.697,0.303,0.9598330143,0.923302877,1.67209651
0.698,0.302,0.9600198152,0.9235350117,1.67209651
0.699,0.301,0.9602086435,0.9237692434,1.67209651
0.7,0.3,0.9603995177,0.9240055891,1.67209651
0.701,0.299,0.9605924564,0.9242440663,1.67209651
0.702,0.298,0.9607874783,0.9244846928,1.67209651
0.703,0.297,0.9609846024,0.9247274863,1.67209651
0.704,0.296,0.9611838479,0.9249724648,1.67209651
0.705,0.295,0.961385234,0.9252196466,1.67209651
0.706,0.294,0.9615887803,0.92546905,1.67209651
0.707,0.293,0.9617945066,0.9257206937,1.67209651
0.708,0.292,0.9620024327,0.9259745964,1.67209651
0.709,0.291,0.9622125787,0.9262307771,1.67209651
0.71,0.29,0.9624249651,0.9264892551,1.67209651
0.711,0.289,0.9626396122,0.9267500497,1.67209651
0.712,0.288,0.9628565409,0.9270131806,1.67209651
0.713,0.287,0.9630757722,0.9272786676,1.67209651
0.714,0.286,0.9632973271,0.9275465307,1.67209651
0.715,0.285,0.9635212271,0.9278167902,1.67209651
0.716,0.284,0.9637474938,0.9280894667,1.67209651
0.717,0.283,0.9639761489,0.9283645807,1.67209651
0.718,0.282,0.9642072147,0.9286421533,1.67209651
0.719,0.281,0.9644407133,0.9289222056,1.67209651
0.72,0.28,0.9646766673,0.9292047591,1.67209651
0.721,0.279,0.9649150995,0.9294898354,1.67209651
0.722,0.278,0.9651560328,0.9297774564,1.67209651
0.723,0.277,0.9653994905,0.9300676441,1.67209651
0.724,0.276,0.9656454961,0.9303604211,1.67209651
0.725,0.275,0.9658940734,0.9306558099,1.67209651
0.726,0.274,0.9661452464,0.9309538335,1.67209651
0.727,0.273,0.9663990393,0.9312545149,1.67209651
0.728,0.272,0.9666554767,0.9315578777,1.67209651
0.729,0.271,0.9669145834,0.9318639454,1.67209651
0.73,0.27,0.9671763844,0.9321727421,1.67209651
0.731,0.269,0.9674409051,0.932484292,1.67209651
0.732,0.268,0.9677081712,0.9327986195,1.67209651
0.733,0.267,0.9679782085,0.9331157496,1.67209651
0.734,0.266,0.9682510432,0.9334357072,1.67209651
0.735,0.265,0.9685267019,0.9337585177,1.67209651
0.736,0.264,0.9688052113,0.9340842069,1.67209651
0.737,0.263,0.9690865986,0.9344128007,1.67209651
0.738,0.262,0.969370891,0.9347443254,1.67209651
0.739,0.261,0.9696581165,0.9350788076,1.67209651
0.74,0.26,0.9699483029,0.9354162741,1.67209651
0.741,0.259,0.9702414787,0.9357567523,1.67209651
0.742,0.258,0.9705376725,0.9361002697,1.67209651
0.743,0.257,0.9708369133,0.9364468541,1.67209651
0.744,0.256,0.9711392306,0.9367965339,1.67209651
0.745,0.255,0.9714446539,0.9371493375,1.67209651
0.746,0.254,0.9717532133,0.9375052939,1.67209651
0.747,0.253,0.9720649393,0.9378644323,1.67209651
0.748,0.252,0.9723798626,0.9382267824,1.67209651
0.749,0.251,0.9726980144,0.9385923742,1.67209651
0.75,0.25,0.973019426,0.938961238,1.67209651
0.751,0.249,0.9733441294,0.9393334045,1.67209651
0.752,0.248,0.9736721569,0.9397089049,1.67209651
0.753,0.247,0.9740035411,0.9400877707,1.67209651
0.754,0.246,0.974338315,0.9404700337,1.67209651
0.755,0.245,0.9746765122,0.9408557264,1.67209651
0.756,0.244,0.9750181663,0.9412448813,1.67209651
0.757,0.243,0.9753633119,0.9416375316,1.67209651
0.758,0.242,0.9757119835,0.9420337109,1.67209651
0.759,0.241,0.9760642162,0.9424334531,1.67209651
0.76,0.24,0.9764200457,0.9428367926,1.67209651
0.761,0.239,0.976779508,0.9432437644,1.67209651
0.762,0.238,0.9771426395,0.9436544036,1.67209651
0.763,0.237,0.9775094772,0.9440687461,1.67209651
0.764,0.236,0.9778800584,0.944486828,1.67209651
0.765,0.235,0.9782544212,0.9449086862,1.67209651
0.766,0.234,0.9786326038,0.9453343577,1.67209651
0.767,0.233,0.9790146451,0.9457638803,1.67209651
0.768,0.232,0.9794005844,0.9461972921,1.67209651
0.769,0.231,0.9797904618,0.9466346318,1.67209651
0.77,0.23,0.9801843175,0.9470759386,1.67209651
0.771,0.229,0.9805821925,0.9475212522,1.67209651
0.772,0.228,0.9809841282,0.947970613,1.67209651
0.773,0.227,0.9813901668,0.9484240617,1.67209651
0.774,0.226,0.9818003507,0.9488816397,1.67209651
0.775,0.225,0.9822147232,0.9493433888,1.67209651
0.776,0.224,0.982633328,0.9498093517,1.67209651
0.777,0.223,0.9830562094,0.9502795714,1.67209651
0.778,0.222,0.9834834123,0.9507540916,1.67209651
0.779,0.221,0.9839149823,0.9512329566,1.67209651
0.78,0.22,0.9843509656,0.9517162113,1.67209651
0.781,0.219,0.9847914089,0.9522039013,1.67209651
0.782,0.218,0.9852363597,0.9526960727,1.67209651
0.783,0.217,0.9856858662,0.9531927723,1.67209651
0.784,0.216,0.9861399771,0.9536940478,1.67209651
0.785,0.215,0.9865987419,0.9541999473,1.67209651
0.786,0.214,0.9870622108,0.9547105195,1.67209651
0.787,0.213,0.9875304346,0.9552258143,1.67209651
0.788,0.212,0.9880034651,0.9557458817,1.67209651
0.789,0.211,0.9884813544,0.956270773,1.67209651
0.79,0.21,0.9889641558,0.9568005398,1.67209651
0.791,0.209,0.9894519231,0.9573352347,1.67209651
0.792,0.208,0.9899447109,0.957874911,1.67209651
0.793,0.207,0.9904425748,0.9584196228,1.67209651
0.794,0.206,0.990945571,0.958969425,1.67209651
0.795,0.205,0.9914537567,0.9595243734,1.67209651
0.796,0.204,0.9919671897,0.9600845246,1.67209651
0.797,0.203,0.9924859289,0.9606499359,1.67209651
0.798,0.202,0.993010034,0.9612206658,1.67209651
0.799,0.201,0.9935395657,0.9617967732,1.67209651
0.8,0.2,0.9940745854,0.9623783185,1.67209651
0.801,0.199,0.9946151556,0.9629653626,1.67209651
0.802,0.198,0.9951613397,0.9635579675,1.67209651
0.803,0.197,0.9957132022,0.9641561961,1.67209651
0.804,0.196,0.9962708084,0.9647601123,1.67209651
0.805,0.195,0.9968342248,0.9653697811,1.67209651
0.806,0.194,0.9974035188,0.9659852685,1.67209651
0.807,0.193,0.9979787589,0.9666066415,1.67209651
0.808,0.192,0.9985600147,0.9672339681,1.67209651
0.809,0.191,0.999147357,0.9678673175,1.67209651
0.81,0.19,0.9997408576,0.96850676,1.67209651
0.811,0.189,1.000340589,0.9691523671,1.67209651
0.812,0.188,1.000946627,0.9698042112,1.67209651
0.813,0.187,1.001559045,0.9704623664,1.67209651
0.814,0.186,1.002177921,0.9711269074,1.67209651
0.815,0.185,1.002803332,0.9717979107,1.67209651
0.816,0.184,1.003435357,0.9724754536,1.67209651
0.817,0.183,1.004074078,0.9731596151,1.67209651
0.818,0.182,1.004719575,0.9738504753,1.67209651
0.819,0.181,1.005371932,0.9745481156,1.67209651
0.82,0.18,1.006031234,0.975252619,1.67209651
0.821,0.179,1.006697567,0.9759640698,1.67209651
0.822,0.178,1.007371018,0.9766825538,1.67209651
0.823,0.177,1.008051676,0.9774081582,1.67209651
0.824,0.176,1.008739633,0.9781409718,1.67209651
0.825,0.175,1.009434979,0.9788810849,1.67209651
0.826,0.174,1.010137808,0.9796285895,1.67209651
0.827,0.173,1.010848217,0.980383579,1.67209651
0.828,0.172,1.011566303,0.9811461488,1.67209651
0.829,0.171,1.012292163,0.9819163957,1.67209651
0.83,0.17,1.013025899,0.9826944184,1.67209651
0.831,0.169,1.013767613,0.9834803174,1.67209651
0.832,0.168,1.01451741,0.9842741949,1.67209651
0.833,0.167,1.015275395,0.9850761552,1.67209651
0.834,0.166,1.016041677,0.9858863043,1.67209651
0.835,0.165,1.016816366,0.9867047502,1.67209651
0.836,0.164,1.017599574,0.9875316032,1.67209651
0.837,0.163,1.018391415,0.9883669753,1.67209651
0.838,0.162,1.019192006,0.9892109808,1.67209651
0.839,0.161,1.020001466,0.9900637361,1.67209651
0.84,0.16,1.020819914,0.9909253599,1.67209651
0.841,0.159,1.021647476,0.9917959733,1.67209651
0.842,0.158,1.022484275,0.9926756994,1.67209651
0.843,0.157,1.023330441,0.993564664,1.67209651
0.844,0.156,1.024186103,0.9944629954,1.67209651
0.845,0.155,1.025051396,0.9953708241,1.67209651
0.846,0.154,1.025926454,0.9962882835,1.67209651
0.847,0.153,1.026811415,0.9972155097,1.67209651
0.848,0.152,1.027706423,0.9981526412,1.67209651
0.849,0.151,1.028611619,0.9990998197,1.67209651
0.85,0.15,1.029527153,1.00005719,1.67209651
0.851,0.149,1.030453172,1.001024898,1.67209651
0.852,0.148,1.031389831,1.002003096,1.67209651
0.853,0.147,1.032337287,1.002991936,1.67209651
0.854,0.146,1.033295697,1.003991576,1.67209651
0.855,0.145,1.034265226,1.005002176,1.67209651
0.856,0.144,1.03524604,1.006023899,1.67209651
0.857,0.143,1.036238309,1.007056911,1.67209651
0.858,0.142,1.037242206,1.008101385,1.67209651
0.859,0.141,1.038257909,1.009157493,1.67209651
0.86,0.14,1.039285599,1.010225415,1.67209651
0.861,0.139,1.040325461,1.011305332,1.67209651
0.862,0.138,1.041377685,1.012397429,1.67209651
0.863,0.137,1.042442463,1.013501898,1.67209651
0.864,0.136,1.043519994,1.014618933,1.67209651
0.865,0.135,1.044610481,1.015748732,1.67209651
0.866,0.134,1.045714129,1.0168915,1.67209651
0.867,0.133,1.046831152,1.018047444,1.67209651
0.868,0.132,1.047961764,1.019216776,1.67209651
0.869,0.131,1.049106189,1.020399716,1.67209651
0.87,0.13,1.050264652,1.021596485,1.67209651
0.871,0.129,1.051437386,1.022807313,1.67209651
0.872,0.128,1.052624629,1.024032432,1.67209651
0.873,0.127,1.053826625,1.025272083,1.67209651
0.874,0.126,1.055043621,1.02652651,1.67209651
0.875,0.125,1.056275874,1.027795965,1.67209651
0.876,0.124,1.057523646,1.029080704,1.67209651
0.877,0.123,1.058787205,1.030380992,1.67209651
0.878,0.122,1.060066825,1.031697098,1.67209651
0.879,0.121,1.061362788,1.0330293,1.67209651
0.88,0.12,1.062675384,1.034377883,1.67209651
0.881,0.119,1.064004909,1.035743136,1.67209651
0.882,0.118,1.065351666,1.03712536,1.67209651
0.883,0.117,1.066715968,1.038524862,1.67209651
0.884,0.116,1.068098135,1.039941955,1.67209651
0.885,0.115,1.069498495,1.041376963,1.67209651
0.886,0.114,1.070917386,1.042830218,1.67209651
0.887,0.113,1.072355154,1.044302061,1.67209651
0.888,0.112,1.073812155,1.045792842,1.67209651
0.889,0.111,1.075288756,1.04730292,1.67209651
0.89,0.11,1.076785331,1.048832665,1.67209651
0.891,0.109,1.078302268,1.050382457,1.67209651
0.892,0.108,1.079839962,1.051952687,1.67209651
0.893,0.107,1.081398824,1.053543756,1.67209651
0.894,0.106,1.082979273,1.055156078,1.67209651
0.895,0.105,1.084581741,1.056790077,1.67209651
0.896,0.104,1.086206674,1.058446193,1.67209651
0.897,0.103,1.08785453,1.060124875,1.67209651
0.898,0.102,1.08952578,1.061826588,1.67209651
0.899,0.101,1.091220912,1.063551809,1.67209651
0.9,0.1,1.092940425,1.065301032,1.67209651
0.901,0.099,1.094684837,1.067074763,1.67209651
0.902,0.098,1.096454679,1.068873528,1.67209651
0.903,0.097,1.0982505,1.070697865,1.67209651
0.904,0.096,1.100072868,1.072548332,1.67209651
0.905,0.095,1.101922366,1.074425504,1.67209651
0.906,0.094,1.103799598,1.076329974,1.67209651
0.907,0.093,1.105705186,1.078262354,1.67209651
0.908,0.092,1.107639776,1.080223279,1.67209651
0.909,0.091,1.109604031,1.082213402,1.67209651
0.91,0.09,1.111598641,1.0842334,1.67209651
0.911,0.089,1.113624314,1.086283972,1.67209651
0.912,0.088,1.115681788,1.088365841,1.67209651
0.913,0.087,1.117771824,1.090479756,1.67209651
0.914,0.086,1.11989521,1.092626493,1.67209651
0.915,0.085,1.122052762,1.094806854,1.67209651
0.916,0.084,1.124245326,1.097021671,1.67209651
0.917,0.083,1.126473778,1.099271805,1.67209651
0.918,0.082,1.128739028,1.101558152,1.67209651
0.919,0.081,1.13104202,1.103881639,1.67209651
0.92,0.08,1.133383731,1.106243228,1.67209651
0.921,0.079,1.135765178,1.108643919,1.67209651
0.922,0.078,1.138187417,1.11108475,1.67209651
0.923,0.077,1.140651547,1.1135668,1.67209651
0.924,0.076,1.143158706,1.116091192,1.67209651
0.925,0.075,1.145710084,1.118659093,1.67209651
0.926,0.074,1.148306916,1.121271719,1.67209651
0.927,0.073,1.150950489,1.123930334,1.67209651
0.928,0.072,1.153642144,1.126636258,1.67209651
0.929,0.071,1.15638328,1.129390865,1.67209651
0.93,0.07,1.159175354,1.13219559,1.67209651
0.931,0.069,1.16201989,1.13505193,1.67209651
0.932,0.068,1.164918478,1.137961448,1.67209651
0.933,0.067,1.16787278,1.140925779,1.67209651
0.934,0.066,1.170884533,1.143946631,1.67209651
0.935,0.065,1.173955558,1.147025793,1.67209651
0.936,0.064,1.177087758,1.150165137,1.67209651
0.937,0.063,1.180283129,1.153366625,1.67209651
0.938,0.062,1.183543764,1.156632314,1.67209651
0.939,0.061,1.18687186,1.159964366,1.67209651
0.94,0.06,1.190269724,1.163365046,1.67209651
0.941,0.059,1.193739779,1.166836739,1.67209651
0.942,0.058,1.197284578,1.170381953,1.67209651
0.943,0.057,1.200906806,1.174003327,1.67209651
0.944,0.056,1.204609292,1.177703643,1.67209651
0.945,0.055,1.208395022,1.181485836,1.67209651
0.946,0.054,1.212267147,1.185353002,1.67209651
0.947,0.053,1.216228997,1.189308416,1.67209651
0.948,0.052,1.220284095,1.193355539,1.67209651
0.949,0.051,1.224436171,1.197498039,1.67209651
0.95,0.05,1.22868918,1.201739803,1.67209651
0.951,0.049,1.23304732,1.206084955,1.67209651
0.952,0.048,1.237515049,1.210537878,1.67209651
0.953,0.047,1.242097113,1.215103237,1.67209651
0.954,0.046,1.246798566,1.219785997,1.67209651
0.955,0.045,1.251624798,1.224591456,1.67209651
0.956,0.044,1.256581568,1.229525275,1.67209651
0.957,0.043,1.261675035,1.234593504,1.67209651
0.958,0.042,1.266911798,1.239802629,1.67209651
0.959,0.041,1.272298939,1.245159608,1.67209651
0.96,0.04,1.277844067,1.250671919,1.67209651
0.961,0.039,1.283555376,1.256347614,1.67209651
0.962,0.038,1.289441706,1.262195376,1.67209651
0.963,0.037,1.295512608,1.268224592,1.67209651
0.964,0.036,1.301778427,1.274445426,1.67209651
0.965,0.035,1.30825039,1.280868907,1.67209651
0.966,0.034,1.314940709,1.287507034,1.67209651
0.967,0.033,1.321862698,1.294372886,1.67209651
0.968,0.032,1.329030911,1.301480763,1.67209651
0.969,0.031,1.3364613,1.308846334,1.67209651
0.97,0.03,1.344171398,1.316486823,1.67209651
0.971,0.029,1.352180535,1.324421219,1.67209651
0.972,0.028,1.36051009,1.332670523,1.67209651
0.973,0.027,1.369183796,1.341258046,1.67209651
0.974,0.026,1.378228087,1.350209753,1.67209651
0.975,0.025,1.387672532,1.359554688,1.67209651
0.976,0.024,1.397550345,1.369325474,1.67209651
0.977,0.023,1.407899011,1.379558923,1.67209651
0.978,0.022,1.418761041,1.390296791,1.67209651
0.979,0.021,1.43018492,1.401586693,1.67209651
0.98,0.02,1.442226271,1.413483255,1.67209651
0.981,0.019,1.454949328,1.426049557,1.67209651
0.982,0.018,1.468428803,1.439358967,1.67209651
0.983,0.017,1.482752291,1.4534975,1.67209651
0.984,0.016,1.498023403,1.4685669,1.67209651
0.985,0.015,1.514365921,1.484688708,1.67209651
0.986,0.014,1.531929378,1.502009751,1.67209651
0.987,0.013,1.550896726,1.52070966,1.67209651
0.988,0.012,1.571495071,1.541011414,1.67209651
0.989,0.011,1.594011103,1.563196485,1.67209651
0.99,0.01,1.618813912,1.587627232,1.67209651
0.991,0.009,1.646389871,1.614781143,1.67209651
0.992,0.008,1.677398179,1.645305354,1.67209651
0.993,0.007,1.712763716,1.680107793,1.680107793
0.994,0.006,1.753842038,1.720519122,1.720519122
0.995,0.005,1.802736263,1.768603773,1.768603773
0.996,0.004,1.862972363,1.827822741,1.827822741
0.997,0.003,1.941165324,1.904668889,1.904668889
0.998,0.002,2.052177532,2.013729716,2.013729716
0.999,0.001,2.243472507,2.20158915,2.20158915


==> tikz/decoding_constraint_data/d10_s3_areas.csv <==
Aconstr,A,Acummax
0.9938852169,0.9863256463,1.674138965


==> tikz/derivs_d100_data/block_000.dat <==
1.0 0.0
1.01 -0.00040060951067810713
1.02 -0.0007790646850309724
1.03 -0.001136241318398068
1.04 -0.0014729821818888489
1.05 -0.0017900983029640605
1.06 -0.0020883701936740273
1.07 -0.0023685490288287703
1.08 -0.0026313577762746565
1.09 -0.0028774922813418202
1.1 -0.0031076223074312237
1.11 -0.00332239253464528
1.12 -0.0035224235182295116
1.13 -0.0037083126085658558
1.14 -0.0038806348343428665
1.15 -0.00403994375046568
1.16 -0.004186772252203985
1.17 -0.004321633356996646
1.18 -0.004445020955279211
1.19 -0.004557410531628947
1.2 -0.004659259857479947
1.21 -0.0047510096565783755
1.22 -0.004833084244331598
1.23 -0.004905892142118784
1.24 -0.004969826667610033
1.25 -0.0050252665020782405
1.26 -0.005072576235653825
1.27 -0.0051121068914325996
1.28 -0.005144196429287318
1.29 -0.0051691702302354425
1.3 -0.005187341562133518
1.31 -0.005199012027471306
1.32 -0.0052044719939838835
1.33 -0.005204001008781156
1.34 -0.005197868196651578
1.35 -0.005186332643193792
1.36 -0.005169643763358822
1.37 -0.0051480416560164555
1.38 -0.005121757445076702
1.39 -0.005091013607724459
1.4 -0.005056024290261751
1.41 -0.005016995612061481
1.42 -0.004974125958095765
1.43 -0.004927606260493156
1.44 -0.004877620269552074
1.45 -0.00482434481463212
1.46 -0.0047679500553120535
1.47 -0.0047085997232007015
1.48 -0.004646451354760162
1.49 -0.004581656515496246
1.5 -0.004514361015847568
1.51 -0.004444705119097003
1.52 -0.004372823741610965
1.53 -0.004298846645706789
1.54 -0.00422289862542935
1.55 -0.004145099685507692
1.56 -0.004065565213754119
1.57 -0.003984406147160668
1.58 -0.003901729131927323
1.59 -0.0038176366776540016
1.6 -0.003732227305921376
1.61 -0.0036455956934728917
1.62 -0.003557832810195616
1.63 -0.0034690260521067495
1.64 -0.003379259369527654
1.65 -0.0032886133906215864
1.66 -0.003197165540485103
1.67 -0.003104990155940124
1.68 -0.0030121585962010755
1.69 -0.0029187393495683223
1.7 -0.0028247981362888863
1.71 -0.0027303980077381107
1.72 -0.0026355994420481643
1.73 -0.0025404604363233885
1.74 -0.0024450365955621667
1.75 -0.002349381218410884
1.76 -0.002253545379864441
1.77 -0.002157578011028227
1.78 -0.002061525976045253
1.79 -0.001965434146295242
1.8 -0.001869345471966155
1.81 -0.0017733010510907476
1.82 -0.0016773401961434065
1.83 -0.00158150049828365
1.84 -0.001485817889335661
1.85 -0.0013903267015792364
1.86 -0.0012950597254408613
1.87 -0.0012000482651486344
1.88 -0.001105322192437752
1.89 -0.0010109099983635073
1.9 -0.0009168388433048458
1.91 -0.0008231346052047783
1.92 -0.0007298219261298033
1.93 -0.0006369242571940825
1.94 -0.0005444639019178688
1.95 -0.00045246205806281914
1.96 -0.00036093885801402603
1.97 -0.0002699134077502885
1.98 -0.00017940382444980862
1.99 -8.942727279404039e-5
2.0 -1.1102230246251565e-16
2.01 8.88626303650053e-5
2.02 0.00017714610574559586
2.03 0.0002648367330952972
2.04 0.00035192160847019593
2.05 0.0004383885876777516
2.06 0.0005242262579486789
2.07 0.0006094239105853827
2.08 0.0006939715145727332
2.09 0.0007778596910903435
2.1 0.0008610796889183536
2.11 0.0009436233606984201
2.12 0.0010254831400077213
2.13 0.0011066520192399842
2.14 0.0011871235282467918
2.15 0.0012668917137220737
2.16 0.00134595111929936
2.17 0.0014242967663442574
2.18 0.0015019241354078394
2.19 0.0015788291483257444
2.2 0.001655008150939108
2.21 0.001730457896413573
2.22 0.0018051755291402793
2.23 0.00187915856919052
2.24 0.0019524048973169617
2.25 0.0020249127404705636
2.26 0.0020966806578244235
2.27 0.0021677075272814594
2.28 0.0022379925324554906
2.29 0.0023075351500995156
2.3 0.0023763351379775255
2.31 0.0024443925231564245
2.32 0.0025117075907078457
2.33 0.002578280872803651
2.34 0.0026441131381913507
2.35 0.0027092053820428896
2.36 0.002773558816150379
2.37 0.002837174859474878
2.38 0.00290005512901903
2.39 0.002962201431025102
2.4 0.0030236157524815566
2.41 0.0030843002529267194
2.42 0.0031442572565458793
2.43 0.003203489244541502
2.44 0.003261998847780223
2.45 0.0033197888396943043
2.46 0.0033768621294376633
2.47 0.0034332217552875965
2.48 0.0034888708782742084
2.49 0.003543812776046318
2.5 0.0035980508369507502
2.51 0.0036515885543236815
2.52 0.0037044295209890388
2.53 0.0037565774239554095
2.54 0.0038080360393020207
2.55 0.003858809227248683
2.56 0.0039089009274094755
2.57 0.003958315154213632
2.58 0.004007055992493624
2.59 0.004055127593239005
2.6 0.004102534169500793
2.61 0.004149279992449628
2.62 0.004195369387575143
2.63 0.004240806731032776
2.64 0.004285596446119366
2.65 0.004329742999881203
2.66 0.0043732508998550745
2.67 0.004416124690922452
2.68 0.004458368952287239
2.69 0.004499988294570212
2.7 0.00454098735700692
2.71 0.004581370804758289
2.72 0.004621143326320243
2.73 0.004660309631038917
2.74 0.004698874446712686
2.75 0.004736842517297668
2.76 0.004774218600694935
2.77 0.004811007466628547
2.78 0.004847213894607405
2.79 0.004882842671966259
2.8 0.004917898591986214
2.81 0.004952386452091506
2.82 0.004986311052116998
2.83 0.005019677192649397
2.84 0.005052489673434524
2.85 0.005084753291849209
2.86 0.005116472841441233
2.87 0.005147653110526007
2.88 0.005178298880844201
2.89 0.0052084149262787705
2.9 0.005238006011623386
2.91 0.005267076891407818
2.92 0.005295632308771503
2.93 0.005323676994391513
2.94 0.00535121566545349
2.95 0.005378253024672208
2.96 0.005404793759357762
2.97 0.0054308425405207306
2.98 0.005456404022023076
2.99 0.005481482839768792
3.0 0.0055060836109310785
3.01 0.005530210933222146
3.02 0.00555386938418978
3.03 0.005577063520562309
3.04 0.005599797877613555
3.05 0.005622076968570311
3.06 0.005643905284048456
3.07 0.005665287291514387
3.08 0.005686227434783531
3.09 0.005706730133541726
3.1 0.005726799782895475
3.11 0.005746440752949389
3.12 0.005765657388406065
3.13 0.005784454008193496
3.14 0.005802834905113241
3.15 0.005820804345512687
3.16 0.005838366568980735
3.17 0.00585552578805959
3.18 0.005872286187981857
3.19 0.005888651926424515
3.2 0.005904627133282103
3.21 0.00592021591045877
3.22 0.005935422331675877
3.23 0.005950250442298244
3.24 0.005964704259175835
3.25 0.005978787770500205
3.26 0.005992504935678822
3.27 0.006005859685217829
3.28 0.0060188559206257874
3.29 0.006031497514324635
3.3 0.006043788309578191
3.31 0.006055732120427648
3.32 0.006067332731646391
3.33 0.006078593898697249
3.34 0.006089519347707184
3.35 0.00610011277545075
3.36 0.00611037784934132
3.37 0.0061203182074348605
3.38 0.00612993745844248
3.39 0.006139239181748746
3.4 0.006148226927443101
3.41 0.006156904216355841
3.42 0.006165274540104182
3.43 0.0061733413611441135
3.44 0.006181108112829126
3.45 0.0061885781994786004
3.46 0.006195754996449532
3.47 0.0062026418502161285
3.48 0.0062092420784551905
3.49 0.006215558970136592
3.5 0.006221595785619982
3.51 0.00622735575675426
3.52 0.006232842086988488
3.53 0.006238057951479692
3.54 0.006243006497207104
3.55 0.006247690843096176
3.56 0.0062521140801399255
3.57 0.006256279271526832
3.58 0.006260189452772735
3.59 0.0062638476318556124
3.6 0.006267256789355247
3.61 0.006270419878590228
3.62 0.006273339825766833
3.63 0.006276019530124466
3.64 0.006278461864083429
3.65 0.006280669673400685
3.66 0.006282645777320295
3.67 0.006284392968732622
3.68 0.0062859140143312064
3.69 0.006287211654775415
3.7 0.006288288604848757
3.71 0.006289147553629193
3.72 0.006289791164647451
3.73 0.006290222076058782
3.74 0.006290442900808713
3.75 0.00629045622680291
3.76 0.0062902646170794885
3.77 0.0062898706099764334
3.78 0.0062892767193084564
3.79 0.006288485434537083
3.8 0.006287499220945847
3.81 0.006286320519813038
3.82 0.006284951748591228
3.83 0.00628339530107791
3.84 0.006281653547594246
3.85 0.0062797288351593705
3.86 0.006277623487670914
3.87 0.006275339806076863
3.88 0.006272880068555309
3.89 0.006270246530692969
3.9 0.00626744142565705
3.91 0.006264466964377879
3.92 0.006261325335723544
3.93 0.0062580187066746396
3.94 0.0062545492225046795
3.95 0.006250919006953071
3.96 0.006247130162403081
3.97 0.006243184770058141
3.98 0.006239084890113378
3.99 0.006234832561936132
4.0 0.00623042980423516
4.01 0.006225878615239044
4.02 0.006221180972865059
4.03 0.006216338834896251
4.04 0.006211354139150527
4.05 0.0062062288036560664
4.06 0.006200964726817526
4.07 0.00619556378759023
4.08 0.006190027845647816
4.09 0.006184358741551543
4.1 0.006178558296920267
4.11 0.006172628314593309
4.12 0.006166570578802211
4.13 0.006160386855333266
4.14 0.006154078891692727
4.15 0.006147648417272333
4.16 0.006141097143510965
4.17 0.00613442676405751
4.18 0.00612763895493218
4.19 0.0061207353746874915
4.2 0.006113717664565699
4.21 0.00610658744866166
4.22 0.006099346334074718
4.23 0.006091995911069792
4.24 0.0060845377532317
4.25 0.00607697341761948
4.26 0.006069304444919488
4.27 0.0060615323595997195
4.28 0.006053658670060247
4.29 0.006045684868784096
4.3 0.006037612432486239
4.31 0.00602944282226392
4.32 0.006021177483741091
4.33 0.006012817847218521
4.34 0.006004365327816563
4.35 0.0059958213256217086
4.36 0.005987187225824919
4.37 0.005978464398871952
4.38 0.005969654200597363
4.39 0.005960757972367836
4.4 0.0059517770412209625
4.41 0.005942712720002685
4.42 0.005933566307504523
4.43 0.005924339088599462
4.44 0.005915032334376735
4.45 0.00590564730227483
4.46 0.005896185236215268
4.47 0.0058866473667336106
4.48 0.005877034911110357
4.49 0.005867349073498285
4.5 0.0058575910450545665
4.51 0.005847762004065338
4.52 0.005837863116072262
4.53 0.0058278955339988725
4.54 0.0058178603982737
4.55 0.00580775883695317
4.56 0.0057975919658456165
4.57 0.0057873608886303
4.58 0.005777066696977418
4.59 0.005766710470668013
4.6 0.005756293277711322
4.61 0.005745816174463458
4.62 0.005735280205739546
4.63 0.005724686404931623
4.64 0.00571403579412233
4.65 0.005703329384195599
4.66 0.005692568174950896
4.67 0.00568175315521291
4.68 0.005670885302941908
4.69 0.005659965585340876
4.7 0.0056489949589663135
4.71 0.005637974369833043
4.72 0.005626904753520123
4.73 0.005615787035276654
4.74 0.005604622130126802
4.75 0.005593410942968724
4.76 0.005582154368682146
4.77 0.005570853292224287
4.78 0.005559508588735662
4.79 0.005548121123632677
4.8 0.0055366917527126525
4.81 0.005525221322246754
4.82 0.005513710669078797
4.83 0.005502160620718066
4.84 0.0054905719954381205
4.85 0.005478945602368723
4.86 0.005467282241586213
4.87 0.005455582704210982
4.88 0.005443847772491739
4.89 0.005432078219903769
4.9 0.005420274811232306
4.91 0.005408438302662577
4.92 0.005396569441868837
4.93 0.005384668968101303
4.94 0.005372737612269751
4.95 0.005360776097032227
4.96 0.005348785136876533
4.97 0.005336765438205049
4.98 0.0053247176994186685
4.99 0.0053126426109958436
5.0 0.005300540855577407
5.01 0.00528841310804351
5.02 0.005276260035595226
5.03 0.005264082297833705
5.04 0.005251880546837784
5.05 0.005239655427238921
5.06 0.005227407576302023
5.07 0.005215137623998611
5.08 0.005202846193081756
5.09 0.005190533899161687
5.1 0.005178201350777734
5.11 0.005165849149472823
5.12 0.005153477889864311
5.13 0.005141088159717033
5.14 0.0051286805400114766
5.15 0.0051162556050169394
5.16 0.005103813922356815
5.17 0.005091356053082086
5.18 0.005078882551735053
5.19 0.005066393966418614
5.2 0.005053890838862429
5.21 0.005041373704489649
5.22 0.005028843092480195
5.23 0.005016299525838264
5.24 0.005003743521452275
5.25 0.0049911755901626
5.26 0.004978596236821953
5.27 0.0049660059603562345
5.28 0.004953405253829701
5.29 0.004940794604501808
5.3 0.004928174493888715
5.31 0.0049155453978260155
5.32 0.004902907786521693
5.33 0.0048902621246196265
5.34 0.0048776088712559895
5.35 0.004864948480114317
5.36 0.004852281399486236
5.37 0.004839608072323753
5.38 0.004826928936296326
5.39 0.004814244423846148
5.4 0.004801554962242771
5.41 0.004788860973634512
5.42 0.00477616287510596
5.43 0.004763461078726383
5.44 0.0047507559916040165
5.45 0.004738048015939689
5.46 0.0047253375490733385
5.47 0.00471262498353886
5.48 0.004699910707111621
5.49 0.004687195102860642
5.5 0.00467447854919445
5.51 0.004661761419912036
5.52 0.004649044084250709
5.53 0.0046363269069328306
5.54 0.004623610248213339
5.55 0.004610894463927817
5.56 0.004598179905535127
5.57 0.004585466920167702
5.58 0.0045727558506734045
5.59 0.004560047035661485
5.6 0.004547340809546663
5.61 0.004534637502593641
5.62 0.004521937440959634
5.63 0.004509240946737991
5.64 0.0044965483379999505
5.65 0.004483859928839151
5.66 0.004471176029408497
5.67 0.004458496945966894
5.68 0.004445822980916669
5.69 0.004433154432844422
5.7 0.004420491596562215
5.71 0.004407834763146323
5.72 0.0043951842199762
5.73 0.004382540250773448
5.74 0.004369903135640896
5.75 0.004357273151099461
5.76 0.0043446505701264515
5.77 0.004332035662192535
5.78 0.004319428693299376
5.79 0.004306829926014277
5.8 0.0042942396195083665
5.81 0.00428165802959013
5.82 0.004269085408742823
5.83 0.0042565220061585585
5.84 0.0042439680677716085
5.85 0.0042314238362964884
5.86 0.0042188895512571545
5.87 0.004206365449023086
5.88 0.004193851762844147
5.89 0.004181348722878342
5.9 0.004168856556230005
5.91 0.0041563754869782255
5.92 0.004143905736210485
5.93 0.004131447522054965
5.94 0.004119001059708083
5.95 0.004106566561469904
5.96 0.0040941442367711245
5.97 0.00408173429220704
5.98 0.004069336931564083
5.99 0.004056952355849908
6.0 0.004044580763325256
6.01 0.004032222349530601
6.02 0.004019877307316455
6.03 0.004007545826869685
6.04 0.003995228095743819
6.05 0.003982924298886914
6.06 0.003970634618666757
6.07 0.003958359234900843
6.08 0.003946098324882574
6.09 0.003933852063407128
6.1 0.0039216206227982164
6.11 0.003909404172936282
6.12 0.0038972028812812587
6.13 0.0038850169128999967
6.14 0.0038728464304925714
6.15 0.0038606915944146003
6.16 0.00384855256270511
6.17 0.0038364294911104047
6.18 0.0038243225331051622
6.19 0.0038122318399227417
6.2 0.0038001575605737248
6.21 0.0037880998418705625
6.22 0.003776058828455442
6.23 0.0037640346628158294
6.24 0.003752027485313336
6.25 0.0037400374342051457
6.26 0.0037280646456638866
6.27 0.003716109253802835
6.28 0.0037041713906974527
6.29 0.003692251186405815
6.3 0.0036803487689902603
6.31 0.003668464264539706
6.32 0.0036565977971907415
6.33 0.003644749489148391
6.34 0.0036329194607050974
6.35 0.0036211078302639255
6.36 0.0036093147143569926
6.37 0.0035975402276656743
6.38 0.0035857844830409213
6.39 0.003574047591523022
6.4 0.003562329662360031
6.41 0.00355063080302942
6.42 0.003538951119252287
6.43 0.0035272907150181165
6.44 0.003515649692599321
6.45 0.0035040281525706707
6.46 0.003492426193829501
6.47 0.003480843913609588
6.48 0.0034692814075046874
6.49 0.0034577387694795236
6.5 0.0034462160918944384
6.51 0.0034347134655170475
6.52 0.0034232309795418914
6.53 0.0034117687216085324
6.54 0.0034003267778158763
6.55 0.003388905232739492
6.56 0.0033775041694491525
6.57 0.00336612366952449
6.58 0.0033547638130722035
6.59 0.0033434246787392707
6.6 0.003332106343731267
6.61 0.003320808883827686
6.62 0.003309532373395596
6.63 0.0032982768854095124
6.64 0.003287042491459946
6.65 0.0032758292617737217
6.66 0.003264637265226633
6.67 0.00325346656935932
6.68 0.003242317240390258
6.69 0.0032311893432313
6.7 0.0032200829415017784
6.71 0.0032089980975420485
6.72 0.0031979348724298085
6.73 0.003186893325989093
6.74 0.003175873516810146
6.75 0.0031648755022570807
6.76 0.003153899338485977
6.77 0.0031429450804558723
6.78 0.0031320127819408627
6.79 0.003121102495545758
6.8 0.0031102142727177373
6.81 0.0030993481637595632
6.82 0.0030885042178396827
6.83 0.0030776824830094363
6.84 0.0030668830062097197
6.85 0.003056105833289413
6.86 0.003045351009012154
6.87 0.0030346185770719902
6.88 0.0030239085801013754
6.89 0.0030132210596880427
6.9 0.0030025560563821108
6.91 0.002991913609710406
6.92 0.00298129375818601
6.93 0.002970696539321027
6.94 0.002960121989636355
6.95 0.0029495701446733413
6.96 0.0029390410390063293
6.97 0.0029285347062503186
6.98 0.002918051179073178
6.99 0.0029075904892079674
7.0 0.0028971526674606007
7.01 0.0028867377437221675
7.02 0.0028763457469777043
7.03 0.002865976705317852
7.04 0.0028556306459476266
7.05 0.002845307595198854
7.06 0.002835007578535831
7.07 0.0028247306205683165
7.08 0.0028144767450616337
7.09 0.0028042459749431092
7.1 0.002794038332315174
7.11 0.0027838538384613587
7.12 0.0027736925138576174
7.13 0.0027635543781829863
7.14 0.0027534394503236914
7.15 0.00274334774838747
7.16 0.002733279289709456
7.17 0.002723234090862614
7.18 0.0027132121676641807
7.19 0.002703213535187432
7.2 0.0026932382077680117
7.21 0.002683286199011481
7.22 0.0026733575218053085
7.23 0.0026634521883250883
7.24 0.0026535702100412006
7.25 0.002643711597728249
7.26 0.0026338763614760508
7.27 0.0026240645106924143
7.28 0.0026142760541134624
7.29 0.00260451099981307
7.3 0.00259476935520786
7.31 0.0025850511270654186
7.32 0.0025753563215141773
7.33 0.0025656849440475193
7.34 0.0025560369995329957
7.35 0.002546412492220651
7.36 0.002536811425747243
7.37 0.002527233803147011
7.38 0.0025176796268564505
7.39 0.0025081488987213074
7.4 0.0024986416200046824
7.41 0.0024891577913938034
7.42 0.0024796974130069094
7.43 0.0024702604843983567
7.44 0.0024608470045673903
7.45 0.0024514569719633617
7.46 0.0024420903844938335
7.47 0.0024327472395292427
7.48 0.0024234275339107825
7.49 0.0024141312639561763
7.5 0.0024048584254652283
7.51 0.0023956090137272623
7.52 0.0023863830235277828
7.53 0.0023771804491522497
7.54 0.002368001284392962
7.55 0.0023588455225583838
7.56 0.0023497131564732543
7.57 0.0023406041784891363
7.58 0.002331518580487857
7.59 0.0023224563538881693
7.6 0.0023134174896511928
7.61 0.0023044019782858527
7.62 0.002295409809855209
7.63 0.0022864409739801195
7.64 0.002277495459847456
7.65 0.002268573256212769
7.66 0.0022596743514080586
7.67 0.002250798733345216
7.68 0.0022419463895211322
7.69 0.0022331173070253563
7.7 0.0022243114725419844
7.71 0.0022155288723573197
7.72 0.002206769492363536
7.73 0.0021980333180638967
7.74 0.002189320334577971
7.75 0.0021806305266455217
7.76 0.0021719638786341644
7.77 0.002163320374538702
7.78 0.0021546999979930037
7.79 0.002146102732267785
7.8 0.0021375285602810434
7.81 0.0021289774645976145
7.82 0.0021204494274372765
7.83 0.00211194443067797
7.84 0.0021034624558596837
7.85 0.002095003484191449
7.86 0.002086567496549785
7.87 0.002078154473490912
7.88 0.0020697643952494182
7.89 0.002061397241743701
7.9 0.0020530529925808505
7.91 0.0020447316270613136
7.92 0.002036433124180115
7.93 0.002028157462635405
7.94 0.00201990462082835
7.95 0.002011674576869682
7.96 0.0020034673085818078
7.97 0.0019952827935041384
7.98 0.0019871210088966418
7.99 0.001978981931742174
8.0 0.0019708655387532525
8.01 0.0019627718063723876
8.02 0.001954700710779189
8.03 0.0019466522278901444
8.04 0.0019386263333659448
8.05 0.0019306230026119309
8.06 0.001922642210784753
8.07 0.0019146839327934817
8.08 0.0019067481433034938
8.09 0.001898834816741135
8.1 0.0018909439272958295
8.11 0.0018830754489232993
8.12 0.0018752293553508936
8.13 0.001867405620077922
8.14 0.0018596042163813165
8.15 0.0018518251173178513
8.16 0.0018440682957275856
8.17 0.0018363337242363054
8.18 0.0018286213752602976
8.19 0.0018209312210079043
8.2 0.0018132632334820764
8.21 0.0018056173844867018
8.22 0.0017979936456253842
8.23 0.0017903919883073272
8.24 0.0017828123837491106
8.25 0.0017752548029775772
8.26 0.0017677192168333855
8.27 0.0017602055959724527
8.28 0.001752713910870729
8.29 0.0017452441318259737
8.3 0.001737796228960753
8.31 0.0017303701722234388
8.32 0.0017229659313940937
8.33 0.0017155834760844701
8.34 0.001708222775743229
8.35 0.0017008837996543846
8.36 0.0016935665169445224
8.37 0.0016862708965834639
8.38 0.0016789969073859323
8.39 0.0016717445180144397
8.4 0.001664513696983394
8.41 0.0016573044126596548
8.42 0.0016501166332656414
8.43 0.0016429503268822199
8.44 0.001635805461450035
8.45 0.0016286820047727302
8.46 0.0016215799245196116
8.47 0.0016144991882259818
8.48 0.0016074397632991344
8.49 0.0016004016170149127
8.5 0.0015933847165269244
8.51 0.0015863890288631
8.52 0.0015794145209299115
8.53 0.0015724611595157034
8.54 0.0015655289112911364
8.55 0.0015586177428115189
8.56 0.001551727620519805
8.57 0.0015448585107487034
8.58 0.0015380103797205669
8.59 0.001531183193552721
8.6 0.0015243769182566869
8.61 0.0015175915197424006
8.62 0.0015108269638178795
8.63 0.0015040832161942186
8.64 0.0014973602424823707
8.65 0.0014906580082018062
8.66 0.0014839764787777376
8.67 0.0014773156195441173
8.68 0.0014706753957448582
8.69 0.0014640557725381642
8.7 0.0014574567149948647
8.71 0.0014508781881031885
8.72 0.0014443201567684305
8.73 0.0014377825858157278
8.74 0.0014312654399923908
8.75 0.00142476868396757
8.76 0.0014182922823368083
8.77 0.0014118361996200424
8.78 0.0014054004002671538
8.79 0.001398984848657081
8.8 0.0013925895091001506
8.81 0.0013862143458409637
8.82 0.0013798593230569534
8.83 0.0013735244048622697
8.84 0.0013672095553100005
8.85 0.0013609147383908393
8.86 0.0013546399180368596
8.87 0.0013483850581236245
8.88 0.0013421501224687438
8.89 0.0013359350748373133
8.9 0.0013297398789390291
8.91 0.0013235644984327388
8.92 0.001317408896926442
8.93 0.0013112730379809534
8.94 0.0013051568851072393
8.95 0.0012990604017717455
8.96 0.001292983551394511
8.97 0.0012869262973540518
8.98 0.00128088860298603
8.99 0.0012748704315843629
9.0 0.00126887174640411
9.01 0.0012628925106632494
9.02 0.0012569326875412346
9.03 0.001250992240183102
9.04 0.00124507113169825
9.05 0.0012391693251642133
9.06 0.0012332867836257755
9.07 0.0012274234700975217
9.08 0.0012215793475642833
9.09 0.0012157543789822478
9.1 0.0012099485272817345
9.11 0.0012041617553647521
9.12 0.00119839402611166
9.13 0.0011926453023752837
9.14 0.0011869155469887982
9.15 0.0011812047227630629
9.16 0.00117551279248862
9.17 0.0011698397189355836
9.18 0.0011641854648578587
9.19 0.0011585499929906984
9.2 0.0011529332660527025
9.21 0.0011473352467497033
9.22 0.0011417558977705466
9.23 0.0011361951817939753
9.24 0.001130653061484188
9.25 0.001125129499495392
9.26 0.001119624458472246
9.27 0.0011141379010491947
9.28 0.0011086697898525788
9.29 0.001103220087502188
9.3 0.0010977887566119282
9.31 0.0010923757597887107
9.32 0.0010869810596365603
9.33 0.001081604618754728
9.34 0.0010762463997403549
9.35 0.0010709063651898054
9.36 0.0010655844776965573
9.37 0.0010602806998557535
9.38 0.0010549949942619818
9.39 0.001049727323513494
9.4 0.0010444776502075426
9.41 0.0010392459369481521
9.42 0.0010340321463424562
9.43 0.0010288362410002527
9.44 0.0010236581835417757
9.45 0.0010184979365890356
9.46 0.001013355462774146
9.47 0.0010082307247359923
9.48 0.0010031236851221204
9.49 0.0009980343065908448
9.5 0.0009929625518103613
9.51 0.0009879083834579694
9.52 0.0009828717642264007
9.53 0.0009778526568174906
9.54 0.0009728510239475074
9.55 0.0009678668283467085
9.56 0.0009629000327601167
9.57 0.0009579505999471882
9.58 0.0009530184926840324
9.59 0.0009481036737624127
9.6 0.0009432061059923003
9.61 0.000938325752201763
9.62 0.0009334625752348558
9.63 0.0009286165379587263
9.64 0.0009237876032565095
9.65 0.0009189757340336557
9.66 0.0009141808932178197
9.67 0.0009094030437547529
9.68 0.000904642148616075
9.69 0.0008998981707931675
9.7 0.0008951710733028362
9.71 0.0008904608191843133
9.72 0.0008857673715028103
9.73 0.0008810906933475193
9.74 0.0008764307478340561
9.75 0.0008717874981025719
9.76 0.0008671609073219733
9.77 0.0008625509386864794
9.78 0.0008579575554198415
9.79 0.0008533807207726785
9.8 0.0008488203980246967
9.81 0.0008442765504855787
9.82 0.0008397491414934288
9.83 0.0008352381344185478
9.84 0.0008307434926595469
9.85 0.0008262651796482334
9.86 0.0008218031588473895
9.87 0.000817357393751883
9.88 0.0008129278478890001
9.89 0.0008085144848202219
9.9 0.000804117268138671
9.91 0.00079973616147333
9.92 0.0007953711284868215
9.93 0.0007910221328750744
9.94 0.0007866891383728758
9.95 0.0007823721087470981
9.96 0.0007780710078023612
9.97 0.0007737857993801445
9.98 0.0007695164473575655
9.99 0.0007652629156501556
10.0 0.0007610251682107494
10.01 0.0007568031690298183
10.02 0.0007525968821374684
10.03 0.0007484062716013318
10.04 0.000744231301528786
10.05 0.000740071936067066
10.06 0.0007359281394033745
10.07 0.0007317998757646604
10.08 0.0007276871094183957
10.09 0.0007235898046734635
10.1 0.0007195079258810466
10.11 0.000715441437432407
10.12 0.0007113903037612168
10.13 0.000707354489343448
10.14 0.0007033339586985932
10.15 0.0006993286763882223
10.16 0.0006953386070176482
10.17 0.0006913637152347052
10.18 0.0006874039657325248
10.19 0.0006834593232477593
10.2 0.0006795297525620247
10.21 0.0006756152185012354
10.22 0.0006717156859357143
10.23 0.0006678311197828579
10.24 0.0006639614850043607
10.25 0.0006601067466081023
10.26 0.0006562668696481477
10.27 0.0006524418192246362
10.28 0.0006486315604860016
10.29 0.0006448360586253088
10.3 0.0006410552788846946
10.31 0.000637289186552259
10.32 0.0006335377469647296
10.33 0.0006298009255072401
10.34 0.0006260786876117752
10.35 0.0006223709987598358
10.36 0.0006186778244803293
10.37 0.0006149991303527891
10.38 0.0006113348820043774
10.39 0.0006076850451121052
10.4 0.0006040495854029437
10.41 0.0006004284686521588
10.42 0.0005968216606869747
10.43 0.0005932291273823553
10.44 0.0005896508346667773
10.45 0.0005860867485161236
10.46 0.0005825368349585691
10.47 0.0005790010600735807
10.48 0.0005754793899909183
10.49 0.0005719717908916344
10.5 0.0005684782290085177
10.51 0.0005649986706266485
10.52 0.0005615330820820663
10.53 0.000558081429762769
10.54 0.0005546436801099341
10.55 0.0005512197996152546
10.56 0.0005478097548257121
10.57 0.0005444135123383598
10.58 0.0005410310388043182
10.59 0.0005376623009271109
10.6 0.0005343072654646619
10.61 0.000530965899226743
10.62 0.0005276381690764165
10.63 0.0005243240419320339
10.64 0.000521023484763683
10.65 0.0005177364645970739
10.66 0.0005144629485099861
10.67 0.0005112029036362653
10.68 0.0005079562971622709
10.69 0.0005047230963296512
10.7 0.0005015032684348997
10.71 0.0004982967808285776
10.72 0.0004951036009153142
10.73 0.0004919236961550277
10.74 0.0004887570340642577
10.75 0.0004856035822118354
10.76 0.0004824633082239904
10.77 0.00047933617978046517
10.78 0.00047622216461717937
10.79 0.0004731212305265631
10.8 0.00047003334535422603
10.81 0.0004669584770046198
10.82 0.00046389659343459844
10.83 0.00046084766265930277
10.84 0.0004578116527481635
10.85 0.00045478853182823187
10.86 0.0004517782680815152
10.87 0.0004487808297464202
10.88 0.00044579618511875196
10.89 0.00044282430254838356
10.9 0.0004398651504432527
10.91 0.00043691869726791843
10.92 0.0004339849115428951
10.93 0.0004310637618454294
10.94 0.0004281552168093894
10.95 0.0004252592451258197
10.96 0.0004223758155421642
10.97 0.00041950489686304326
10.98 0.00041664645795014277
10.99 0.0004138004677212148
11.0 0.00041096689515285334
11.01 0.0004081457092769414
11.02 0.00040533687918353767
11.03 0.00040254037401954434
11.04 0.00039975616299003924
11.05 0.0003969842153559444
11.06 0.00039422450043624657
11.07 0.0003914769876079971
11.08 0.00038874164630442465
11.09 0.00038601844601726665
11.1 0.000383307356295326
11.11 0.00038060834674435995
11.12 0.00037792138702974487
11.13 0.0003752464468720351
11.14 0.00037258349605040486
11.15 0.0003699325044015378
11.16 0.0003672934418216256
11.17 0.000364666278261927
11.18 0.0003620509837324315
11.19 0.0003594475283017484
11.2 0.00035685588209466435
11.21 0.0003542760152953628
11.22 0.00035170789814509273
11.23 0.0003491515009436119
11.24 0.0003466067940466333
11.25 0.0003440737478697109
11.26 0.00034155233288635234
11.27 0.0003390425196264646
11.28 0.00033654427867924053
11.29 0.0003340575806910495
11.3 0.00033158239636621456
11.31 0.00032911869646679026
11.32 0.00032666645181367304
11.33 0.000324225633285824
11.34 0.0003217962118186035
11.35 0.00031937815840554773
11.36 0.00031697144410003375
11.37 0.00031457604001139394
11.38 0.00031219191730769147
11.39 0.00030981904721505416
11.4 0.00030745740101600916
11.41 0.00030510695005447896
11.42 0.0003027676657277878
11.43 0.00030043951949487724
11.44 0.00029812248287031107
11.45 0.0002958165274272728
11.46 0.0002935216247980099
11.47 0.0002912377466698368
11.48 0.00028896486478957595
11.49 0.0002867029509626695
11.5 0.000284451977050737
11.51 0.0002822119149741287
11.52 0.00027998273671003826
11.53 0.00027776441429494536
11.54 0.00027555691982039665
11.55 0.000273360225438779
11.56 0.0002711743033583236
11.57 0.00026899912584432695
11.58 0.0002668346652211495
11.59 0.0002646808938702172
11.6 0.0002625377842295773
11.61 0.00026040530879600787
11.62 0.0002582834401235745
11.63 0.0002561721508229642
11.64 0.00025407141356359464
11.65 0.0002519812010705058
11.66 0.0002499014861276905
11.67 0.00024783224157554073
11.68 0.0002457734403126244
11.69 0.0002437250552936865
11.7 0.0002416870595310927
11.71 0.0002396594260940521
11.72 0.00023764212811006047
11.73 0.00023563513876234676
11.74 0.00023363843129176054
11.75 0.00023165197899654988
11.76 0.000229675755230363
11.77 0.00022770973340580092
11.78 0.0002257538869910869
11.79 0.00022380818951206471
11.8 0.0002218726145499783
11.81 0.0002199471357438032
11.82 0.00021803172678991345
11.83 0.00021612636143997221
11.84 0.00021423101350237506
11.85 0.00021234565684324913
11.86 0.00021047026538267843
11.87 0.00020860481310058798
11.88 0.00020674927403097065
11.89 0.0002049036222644407
11.9 0.00020306783194834477
11.91 0.00020124187728609577
11.92 0.00019942573253817208
11.93 0.00019761937201856483
11.94 0.00019582277009966287
11.95 0.0001940359012098103
11.96 0.00019225873983230723
11.97 0.00019049126050574294
11.98 0.00018873343782743746
11.99 0.0001869852464464472
12.0 0.0001852466610708925
12.01 0.00018351765646296148
12.02 0.00018179820744124164
12.03 0.00018008828887872141
12.04 0.00017838787570445547
12.05 0.00017669694290345372
12.06 0.00017501546551534908
12.07 0.00017334341863484148
12.08 0.00017168077741258614
12.09 0.0001700275170538612
12.1 0.00016838361281978909
12.11 0.00016674904002533797
12.12 0.00016512377404076517
12.13 0.00016350779029217222
12.14 0.00016190106425939543
12.15 0.00016030357147789331
12.16 0.00015871528753697017
12.17 0.0001571361880805533
12.18 0.00015556624880863623
12.19 0.00015400544547305994
12.2 0.00015245375388273086
12.21 0.00015091114989906895
12.22 0.00014937760943800615
12.23 0.00014785310847120758
12.24 0.0001463376230222968
12.25 0.00014483112917040852
12.26 0.00014333360304796816
12.27 0.00014184502084235717
12.28 0.00014036535879291545
12.29 0.00013889459319516018
12.3 0.00013743270039567879
12.31 0.00013597965679634783
12.32 0.00013453543885244557
12.33 0.000133100023072652
12.34 0.00013167338601804968
12.35 0.00013025550430478816
12.36 0.00012884635460064242
12.37 0.0001274459136280104
12.38 0.00012605415816091536
12.39 0.0001246710650274485
12.4 0.00012329661110754842
12.41 0.00012193077333588764
12.42 0.00012057352869776494
12.43 0.00011922485423265794
12.44 0.00011788472703222475
12.45 0.00011655312423997088
12.46 0.0001152300230532477
12.47 0.00011391540072136497
12.48 0.00011260923454459171
12.49 0.00011131150187670968
12.5 0.00011002218012423626
12.51 0.00010874124674375985
12.52 0.0001074686792462698
12.53 0.00010620445519171628
12.54 0.00010494855219500554
12.55 0.00010370094792111484
12.56 0.00010246162008642479
12.57 0.00010123054645938545
12.58 0.00010000770485985022
12.59 9.879307316018604e-5
12.6 9.758662928160966e-5
12.61 9.638835119885059e-5
12.62 9.519821693648733e-5
12.63 9.401620457138993e-5
12.64 9.28422922302774e-5
12.65 9.167645809138314e-5
12.66 9.051868038345567e-5
12.67 8.93689373858697e-5
12.68 8.822720742962531e-5
12.69 8.709346889435032e-5
12.7 8.596770021318534e-5
12.71 8.484987986667747e-5
12.72 8.373998638688818e-5
12.73 8.263799835661612e-5
12.74 8.154389440850895e-5
12.75 8.045765322439724e-5
12.76 7.937925353707076e-5
12.77 7.830867412972342e-5
12.78 7.724589383362179e-5
12.79 7.619089153143577e-5
12.8 7.514364615324176e-5
12.81 7.41041366824069e-5
12.82 7.307234214826153e-5
12.83 7.204824163109524e-5
12.84 7.103181426004745e-5
12.85 7.002303921344044e-5
12.86 6.902189571911244e-5
12.87 6.802836305352944e-5
12.88 6.704242054234033e-5
12.89 6.606404755971074e-5
12.9 6.509322352921121e-5
12.91 6.412992792226291e-5
12.92 6.317414026013601e-5
12.93 6.222584011084109e-5
12.94 6.128500709190465e-5
12.95 6.0351620869703027e-5
12.96 5.942566115690884e-5
12.97 5.850710771715395e-5
12.98 5.7595940358923237e-5
12.99 5.669213894121672e-5
13.0 5.579568337055196e-5
13.01 5.490655359996488e-5
13.02 5.402472963056404e-5
13.03 5.3150191512085776e-5
13.04 5.228291934156193e-5
13.05 5.142289326220961e-5
13.06 5.057009346542962e-5
13.07 4.972450019069541e-5
13.08 4.8886093723332635e-5
13.09 4.805485439618451e-5
13.1 4.723076258950076e-5
13.11 4.6413798730160494e-5
13.12 4.5603943291561144e-5
13.13 4.4801176794173614e-5
13.14 4.4005479805431236e-5
13.15 4.321683293739831e-5
13.16 4.243521685232121e-5
13.17 4.1660612254967866e-5
13.18 4.0892999898844984e-5
13.19 4.0132360581757176e-5
13.2 3.9378675150247844e-5
13.21 3.863192449393704e-5
13.22 3.789208955085055e-5
13.23 3.715915130231284e-5
13.24 3.64330907779431e-5
13.25 3.5713889051547376e-5
13.26 3.5001527242228825e-5
13.27 3.4295986516053034e-5
13.28 3.35972480829394e-5
13.29 3.290529319888158e-5
13.3 3.222010316450419e-5
13.31 3.1541659326728144e-5
13.32 3.086994307610613e-5
13.33 3.0204935849487136e-5
13.34 2.9546619126463725e-5
13.35 2.8894974434034992e-5
13.36 2.8249983341832596e-5
13.37 2.7611627464230182e-5
13.38 2.6979888462008716e-5
13.39 2.6354748038248665e-5
13.4 2.5736187940994526e-5
13.41 2.512418996236665e-5
13.42 2.451873593900533e-5
13.43 2.3919807751959787e-5
13.44 2.3327387324356685e-5
13.45 2.2741456625285927e-5
13.46 2.2161997667247135e-5
13.47 2.1588992504928406e-5
13.48 2.102242323798187e-5
13.49 2.0462272009136306e-5
13.5 1.9908521005085333e-5
13.51 1.936115245482206e-5
13.52 1.882014863108239e-5
13.53 1.828549185012296e-5
13.54 1.7757164470277864e-5
13.55 1.7235148894179098e-5
13.56 1.671942756586997e-5
13.57 1.6209982973136583e-5
13.58 1.5706797645842485e-5
13.59 1.520985415781606e-5
13.6 1.4719135123519855e-5
13.61 1.4234623200826135e-5
13.62 1.3756301090017686e-5
13.63 1.3284151533232702e-5
13.64 1.2818157315575007e-5
13.65 1.2358301262560545e-5
13.66 1.1904566243448045e-5
13.67 1.1456935168574489e-5
13.68 1.1015390989910223e-5
13.69 1.0579916701614067e-5
13.7 1.0150495339034116e-5
13.71 9.727109979151827e-6
13.72 9.3097437414702e-6
13.73 8.898379784683108e-6
13.74 8.493001310894144e-6
13.75 8.093591561064706e-6
13.76 7.700133820232047e-6
13.77 7.312611412402248e-6
13.78 6.9310077022155525e-6
13.79 6.555306096722724e-6
13.8 6.185490042054376e-6
13.81 5.821543026307552e-6
13.82 5.4634485776583475e-6
13.83 5.111190264472931e-6
13.84 4.764751695862657e-6
13.85 4.4241165212399736e-6
13.86 4.089268430318427e-6
13.87 3.7601911521134568e-6
13.88 3.4368684566077334e-6
13.89 3.1192841533078663e-6
13.9 2.8074220922436055e-6
13.91 2.5012661617473952e-6
13.92 2.200800292007088e-6
13.93 1.9060084506250519e-6
13.94 1.6168746459488403e-6
13.95 1.3333829252948348e-6
13.96 1.0555173761694903e-6
13.97 7.832621247150229e-7
13.98 5.166013347102094e-7
13.99 2.5551921234434616e-7
14.0 -2.220446049250313e-16
14.01 -2.499720199722333e-7
14.02 -4.944125263639521e-7
14.03 -7.333371593309934e-7
14.04 -9.667615201713886e-7
14.05 -1.1947011721025191e-6
14.06 -1.4171716399280498e-6
14.07 -1.6341884094828174e-6
14.08 -1.845766927854875e-6
14.09 -2.051922605605938e-6
14.1 -2.2526708132186712e-6
14.11 -2.4480268846494013e-6
14.12 -2.638006115662783e-6
14.13 -2.822623762499532e-6
14.14 -3.0018950463173155e-6
14.15 -3.1758351477506608e-6
14.16 -3.3444592124620698e-6
14.17 -3.50778234636806e-6
14.18 -3.6658196186367675e-6
14.19 -3.818586062798168e-6
14.2 -3.9660966715260315e-6
14.21 -4.1083664037433465e-6
14.22 -4.245410179071207e-6
14.23 -4.377242881714594e-6
14.24 -4.503879356909657e-6
14.25 -4.625334414920523e-6
14.26 -4.741622828152714e-6
14.27 -4.852759332818479e-6
14.28 -4.958758627937598e-6
14.29 -5.059635377002714e-6
14.3 -5.155404205980929e-6
14.31 -5.2460797054232344e-6
14.32 -5.331676428688148e-6
14.33 -5.412208893273984e-6
14.34 -5.487691580263743e-6
14.35 -5.5581389357683975e-6
14.36 -5.6235653691505405e-6
14.37 -5.683985253357449e-6
14.38 -5.73941292669744e-6
14.39 -5.789862690841474e-6
14.4 -5.835348813154617e-6
14.41 -5.875885523032309e-6
14.42 -5.911487017118411e-6
14.43 -5.942167455086356e-6
14.44 -5.967940961637552e-6
14.45 -5.988821626057295e-6
14.46 -6.004823503324985e-6
14.47 -6.015960612226756e-6
14.48 -6.022246937242848e-6
14.49 -6.023696427881475e-6
14.5 -6.020322999455985e-6
14.51 -6.012140530198273e-6
14.52 -5.9991628670319486e-6
14.53 -5.981403819577125e-6
14.54 -5.958877164924381e-6
14.55 -5.93159664363796e-6
14.56 -5.8995759643076795e-6
14.57 -5.8628287998852e-6
14.58 -5.821368789793446e-6
14.59 -5.775209537817183e-6
14.6 -5.724364615100619e-6
14.61 -5.668847559592294e-6
14.62 -5.608671873713611e-6
14.63 -5.543851027023372e-6
14.64 -5.474398454996532e-6
14.65 -5.4003275598013545e-6
14.66 -5.321651710299413e-6
14.67 -5.238384240713323e-6
14.68 -5.15053845351332e-6
14.69 -5.058127617196817e-6
14.7 -4.961164965622267e-6
14.71 -4.859663701783923e-6
14.72 -4.753636994592192e-6
14.73 -4.6430979798728345e-6
14.74 -4.528059760700032e-6
14.75 -4.408535407063319e-6
14.76 -4.284537956089629e-6
14.77 -4.156080413597607e-6
14.78 -4.023175750433872e-6
14.79 -3.885836907135953e-6
14.8 -3.74407679037958e-6
14.81 -3.5979082751991243e-6
14.82 -3.447344204099423e-6
14.83 -3.292397387499868e-6
14.84 -3.133080602624183e-6
14.85 -2.9694065966090477e-6
14.86 -2.8013880832844507e-6
14.87 -2.6290377448390245e-6
14.88 -2.4523682309318673e-6
14.89 -2.271392160801966e-6
14.9 -2.0861221208257064e-6
14.91 -1.8965706668483406e-6
14.92 -1.702750321963542e-6
14.93 -1.504673579288962e-6
14.94 -1.3023528983024946e-6
14.95 -1.095800710060324e-6
14.96 -8.850294122009217e-7
14.97 -6.70051371498559e-7
14.98 -4.508789240853517e-7
14.99 -2.2752437556228244e-7
15.0 1.1102230246251565e-16
15.01 2.316819599501585e-7
15.02 4.6750929116878837e-7
15.03 7.07469812510908e-7
15.04 9.515513724744906e-7
15.05 1.199741850976821e-6
15.06 1.4520291575781386e-6
15.07 1.7084012333690168e-6
15.08 1.96884604841685e-6
15.09 2.2333516037642553e-6
15.1 2.5019059309849823e-6
15.11 2.774497091406758e-6
15.12 3.0511131768884425e-6
15.13 3.331742308265717e-6
15.14 3.616372636905396e-6
15.15 3.9049923438172485e-6
15.16 4.197589641430355e-6
15.17 4.494152768708126e-6
15.18 4.794669997032486e-6
15.19 5.099129625651955e-6
15.2 5.4075199840131205e-6
15.21 5.71982943142757e-6
15.22 6.036046355628599e-6
15.23 6.356159173437348e-6
15.24 6.680156332317111e-6
15.25 7.0080263073757365e-6
15.26 7.339757604585273e-6
15.27 7.675338756785166e-6
15.28 8.014758326013727e-6
15.29 8.358004904618355e-6
15.3 8.705067113257137e-6
15.31 9.055933600343735e-6
15.32 9.41059304404579e-6
15.33 9.769034150619582e-6
15.34 1.013124565407697e-5
15.35 1.0497216318849922e-5
15.36 1.0866934935127581e-5
15.37 1.1240390323852267e-5
15.38 1.1617571332056542e-5
15.39 1.1998466837526145e-5
15.4 1.2383065743248878e-5
15.41 1.2771356982410609e-5
15.42 1.3163329514731537e-5
15.43 1.3558972327798458e-5
15.44 1.3958274439063167e-5
15.45 1.4361224892067703e-5
15.46 1.4767812756888432e-5
15.47 1.5178027134021832e-5
15.48 1.559185714949951e-5
15.49 1.600929195710865e-5
15.5 1.6430320738947124e-5
15.51 1.685493270364713e-5
15.52 1.728311708693031e-5
15.53 1.771486315194082e-5
15.54 1.8150160190355535e-5
15.55 1.8588997518498296e-5
15.56 1.9031364481558732e-5
15.57 1.9477250451260808e-5
15.58 1.9926644824752593e-5
15.59 2.037953702827e-5
15.6 2.0835916513139985e-5
15.61 2.1295772758778142e-5
15.62 2.1759095269913153e-5
15.63 2.222587357825212e-5
15.64 2.269609724236954e-5
15.65 2.3169755846708107e-5
15.66 2.364683900235587e-5
15.67 2.4127336346602135e-5
15.68 2.4611237542715436e-5
15.69 2.5098532281164765e-5
15.7 2.5589210277399133e-5
15.71 2.608326127340188e-5
15.72 2.6580675036802504e-5
15.73 2.708144136109869e-5
15.74 2.7585550065878373e-5
15.75 2.809299099759688e-5
15.76 2.8603754026135242e-5
15.77 2.911782904846394e-5
15.78 2.963520598686653e-5
15.79 3.0155874789161707e-5
15.8 3.067982542914738e-5
15.81 3.120704790460227e-5
15.82 3.173753224028353e-5
15.83 3.227126848515116e-5
15.84 3.280824671425542e-5
15.85 3.3348457026072253e-5
15.86 3.3891889546722176e-5
15.87 3.443853442519629e-5
15.88 3.4988381836242866e-5
15.89 3.5541421979146115e-5
15.9 3.609764507950253e-5
15.91 3.6657041385224076e-5
15.92 3.721960117109013e-5
15.93 3.7785314735860887e-5
15.94 3.835417240183325e-5
15.95 3.8926164518060524e-5
15.96 3.9501281455467385e-5
15.97 4.0079513611179785e-5
15.98 4.066085140674858e-5
15.99 4.12452852860401e-5
16.0 4.183280572012116e-5
16.01 4.24234032017079e-5
16.02 4.301706824882956e-5
16.03 4.3613791403607216e-5
16.04 4.421356323114356e-5
16.05 4.481637432185437e-5
16.06 4.54222152884709e-5
16.07 4.603107676970364e-5
16.08 4.664294942602343e-5
16.09 4.725782394232603e-5
16.1 4.7875691026710854e-5
16.11 4.8496541412257343e-5
16.12 4.9120365853472236e-5
16.13 4.974715513028638e-5
16.14 5.037690004505713e-5
16.15 5.1009591423012424e-5
16.16 5.164522011402717e-5
16.17 5.2283776989514585e-5
16.18 5.292525294542383e-5
16.19 5.356963890068567e-5
16.2 5.42169257967684e-5
16.21 5.486710459756683e-5
16.22 5.552016629162271e-5
16.23 5.617610188857203e-5
16.24 5.683490242280875e-5
16.25 5.7496558949821086e-5
16.26 5.8161062547634756e-5
16.27 5.88284043187004e-5
16.28 5.949857538645187e-5
16.29 6.0171566898081785e-5
16.3 6.084737002165497e-5
16.31 6.152597594988318e-5
16.32 6.220737589457404e-5
16.33 6.28915610942915e-5
16.34 6.357852280647336e-5
16.35 6.426825231087285e-5
16.36 6.496074091122406e-5
16.37 6.565597993224426e-5
16.38 6.635396072052213e-5
16.39 6.705467464562798e-5
16.4 6.775811309789326e-5
16.41 6.846426748940981e-5
16.42 6.917312925536212e-5
16.43 6.988468985247298e-5
16.44 7.059894075767126e-5
16.45 7.131587347131152e-5
16.46 7.203547951417644e-5
16.47 7.27577504290311e-5
16.48 7.348267778051198e-5
16.49 7.42102531547939e-5
16.5 7.494046815781363e-5
16.51 7.567331441848957e-5
16.52 7.640878358650127e-5
16.53 7.714686733295562e-5
16.54 7.788755734994268e-5
16.55 7.863084535086884e-5
16.56 7.937672306912447e-5
16.57 8.012518226108156e-5
16.58 8.087621470209694e-5
16.59 8.162981218995391e-5
16.6 8.238596654264185e-5
16.61 8.314466959824518e-5
16.62 8.390591321738583e-5
16.63 8.466968927944851e-5
16.64 8.543598968568933e-5
16.65 8.620480635801453e-5
16.66 8.697613123798131e-5
16.67 8.774995628813009e-5
16.68 8.852627349154041e-5
16.69 8.93050748517199e-5
16.7 9.008635239238227e-5
16.71 9.087009815711422e-5
16.72 9.165630421081872e-5
16.73 9.244496263682844e-5
16.74 9.323606554079156e-5
16.75 9.402960504656388e-5
16.76 9.482557329909547e-5
16.77 9.562396246365346e-5
16.78 9.642476472360162e-5
16.79 9.722797228417512e-5
16.8 9.8033577369816e-5
16.81 9.884157222317391e-5
16.82 9.965194910965813e-5
16.83 0.00010046470031221943
16.84 0.00010127981813379261
16.85 0.00010209729489674135
16.86 0.00010291712294441258
16.87 0.00010373929463747267
16.88 0.00010456380235757123
16.89 0.00010539063850478758
16.9 0.00010621979549962912
16.91 0.00010705126578036683
16.92 0.00010788504180625491
16.93 0.00010872111605386703
16.94 0.00010955948102098212
16.95 0.0001104001292226986
16.96 0.0001112430531942099
16.97 0.00011208824549002738
16.98 0.00011293569868098263
16.99 0.00011378540536066684
17.0 0.00011463735813899145
17.01 0.00011549154964562991
17.02 0.00011634797252824125
17.03 0.0001172066194538024
17.04 0.00011806748310760895
17.05 0.0001189305561942744
17.06 0.00011979583143650885
17.07 0.00012066330157489702
17.08 0.00012153295937000763
17.09 0.00012240479759906275
17.1 0.0001232788090593795
17.11 0.00012415498656537238
17.12 0.00012503332295032976
17.13 0.0001259138110656366
17.14 0.00012679644378066346
17.15 0.0001276812139835437
17.16 0.00012856811458028528
17.17 0.00012945713849343843
17.18 0.00013034827866642562
17.19 0.0001312415280589896
17.2 0.0001321368796485256
17.21 0.00013303432643063662
17.22 0.00013393386141868913
17.23 0.0001348354776448124
17.24 0.00013573916815756704
17.25 0.00013664492602372125
17.26 0.00013755274432791786
17.27 0.00013846261617189715
17.28 0.000139374534675496
17.29 0.00014028849297598178
17.3 0.00014120448422783038
17.31 0.0001421225016027261
17.32 0.00014304253828989477
17.33 0.00014396458749743601
17.34 0.0001448886424481044
17.35 0.00014581469638352829
17.36 0.00014674274256276654
17.37 0.00014767277426086522
17.38 0.00014860478477130012
17.39 0.0001495387674034232
17.4 0.00015047471548434999
17.41 0.00015141262235796038
17.42 0.00015235248138545376
17.43 0.00015329428594446082
17.44 0.0001542380294299317
17.45 0.00015518370525280378
17.46 0.0001561313068422221
17.47 0.00015708082764254172
17.48 0.00015803226111543722
17.49 0.00015898560074001367
17.5 0.00015994084001014208
17.51 0.0001608979724381232
17.52 0.00016185699155302213
17.53 0.00016281789089767074
17.54 0.00016378066403355263
17.55 0.00016474530453869374
17.56 0.00016571180600688518
17.57 0.00016668016204790526
17.58 0.00016765036628785257
17.59 0.0001686224123701452
17.6 0.00016959629395307818
17.61 0.000170572004711933
17.62 0.0001715495383376453
17.63 0.0001725288885372489
17.64 0.00017351004903432
17.65 0.0001744930135681999
17.66 0.00017547777589377311
17.67 0.00017646432978135618
17.68 0.00017745266901914025
17.69 0.00017844278740986041
17.7 0.0001794346787710177
17.71 0.0001804283369382098
17.72 0.00018142375576035707
17.73 0.00018242092910436547
17.74 0.00018341985085013057
17.75 0.0001844205148956446
17.76 0.0001854229151536657
17.77 0.00018642704555071887
17.78 0.00018743290003153668
17.79 0.00018844047255484053
17.8 0.00018944975709489498
17.81 0.00019046074764084153
17.82 0.00019147343819847507
17.83 0.00019248782278746823
17.84 0.00019350389544336988
17.85 0.00019452165021760504
17.86 0.00019554108117503244
17.87 0.00019656218239694212
17.88 0.00019758494798016724
17.89 0.00019860937203464157
17.9 0.00019963544868695227
17.91 0.00020066317207900752
17.92 0.00020169253636603823
17.93 0.00020272353571870738
17.94 0.00020375616432322108
17.95 0.00020479041638044038
17.96 0.00020582628610543718
17.97 0.0002068637677281604
17.98 0.00020790285549421306
17.99 0.00020894354366274293
18.0 0.0002099858265075527
18.01 0.0002110296983177662
18.02 0.000212075153396718
18.03 0.00021312218606184263
18.04 0.00021417079064567357
18.05 0.00021522096149539927
18.06 0.0002162726929717529
18.07 0.00021732597945012255
18.08 0.00021838081532077336
18.09 0.00021943719498851433
18.1 0.00022049511287003387
18.11 0.0002215545633994509
18.12 0.00022261554102365189
18.13 0.00022367804020306803
18.14 0.00022474205541356262
18.15 0.0002258075811436555
18.16 0.00022687461189696556
18.17 0.0002279431421908784
18.18 0.00022901316655687953
18.19 0.00023008467954011014
18.2 0.0002311576756989231
18.21 0.0002322321496077695
18.22 0.00023330809585253576
18.23 0.00023438550903398525
18.24 0.00023546438376720324
18.25 0.00023654471467948746
18.26 0.0002376264964135677
18.27 0.00023870972362383114
18.28 0.00023979439098120725
18.29 0.00024088049316661753
18.3 0.0002419680248771927
18.31 0.00024305698082316418
18.32 0.0002441473557270868
18.33 0.0002452391443266144
18.34 0.0002463323413710583
18.35 0.0002474269416242736
18.36 0.00024852293986377116
18.37 0.00024962033088005153
18.38 0.0002507191094751615
18.39 0.00025181927046724617
18.4 0.00025292080868588585
18.41 0.0002540237189742056
18.42 0.0002551279961895414
18.43 0.0002562336351994432
18.44 0.0002573406308885584
18.45 0.00025844897815108236
18.46 0.00025955867189697557
18.47 0.0002606697070465236
18.48 0.0002617820785354441
18.49 0.000262895781310335
18.5 0.00026401081033222695
18.51 0.0002651271605745853
18.52 0.00026624482702275465
18.53 0.0002673638046758464
18.54 0.00026848408854551753
18.55 0.00026960567365696964
18.56 0.0002707285550463956
18.57 0.000271852727763533
18.58 0.0002729781868703318
18.59 0.00027410492744273096
18.6 0.0002752329445679935
18.61 0.00027636223334559507
18.62 0.00027749278888888895
18.63 0.00027862460632177566
18.64 0.0002797576807828106
18.65 0.0002808920074215404
18.66 0.0002820275813998352
18.67 0.0002831643978926657
18.68 0.0002843024520864379
18.69 0.00028544173918088056
18.7 0.0002865822543872687
18.71 0.0002877239929292008
18.72 0.0002888669500421548
18.73 0.0002900111209749312
18.74 0.00029115650098687773
18.75 0.0002923030853501096
18.76 0.0002934508693496207
18.77 0.00029459984828128505
18.78 0.0002957500174534111
18.79 0.000296901372186853
18.8 0.0002980539078125677
18.81 0.0002992076196758342
18.82 0.0003003625031325896
18.83 0.00030151855355009527
18.84 0.00030267576630849113
18.85 0.0003038341367991304
18.86 0.00030499366042513465
18.87 0.00030615433260161584
18.88 0.0003073161487557874
18.89 0.00030847910432507675
18.9 0.0003096431947604561
18.91 0.0003108084155223345
18.92 0.0003119747620847768
18.93 0.0003131422299322839
18.94 0.00031431081456145815
18.95 0.0003154805114798931
18.96 0.00031665131620639553
18.97 0.00031782322427209575
18.98 0.0003189962312194483
18.99 0.00032017033260078875
19.0 0.0003213455239818863
19.01 0.0003225218009392794
19.02 0.00032369915905972046
19.03 0.0003248775939416193
19.04 0.00032605710119548714
19.05 0.00032723767644249335
19.06 0.00032841931531446544
19.07 0.0003296020134549993
19.08 0.0003307857665194591
19.09 0.0003319705701727571
19.1 0.00033315642009212887
19.11 0.00033434331196458
19.12 0.00033553124149021674
19.13 0.0003367202043782491
19.14 0.0003379101963493225
19.15 0.00033910121313507346
19.16 0.00034029325047857384
19.17 0.00034148630413266545
19.18 0.00034268036986173644
19.19 0.0003438754434412772
19.2 0.00034507152065732516
19.21 0.0003462685973055768
19.22 0.00034746666919482916
19.23 0.00034866573214265006
19.24 0.0003498657819778206
19.25 0.0003510668145394469
19.26 0.00035226882567740425
19.27 0.00035347181125422455
19.28 0.00035467576713898996
19.29 0.00035588068921477145
19.3 0.0003570865733731887
19.31 0.00035829341551729676
19.32 0.0003595012115611418
19.33 0.0003607099574272077
19.34 0.00036191964905041285
19.35 0.0003631302823752236
19.36 0.00036434185335654234
19.37 0.0003655543579592635
19.38 0.00036676779215960575
19.39 0.00036798215194289163
19.4 0.0003691974333046577
19.41 0.0003704136322520979
19.42 0.0003716307448023981
19.43 0.0003728487669802938
19.44 0.0003740676948239541
19.45 0.0003752875243798748
19.46 0.000376508251705876
19.47 0.00037772987286821547
19.48 0.0003789523839445863
19.49 0.0003801757810222295
19.5 0.00038140006019860007
19.51 0.0003826252175801459
19.52 0.00038385124928486114
19.53 0.0003850781514391777
19.54 0.00038630592017996346
19.55 0.0003875345516548556
19.56 0.00038876404201981796
19.57 0.0003899943874428047
19.58 0.00039122558409798724
19.59 0.00039245762817319285
19.6 0.00039369051586346515
19.61 0.00039492424337461696
19.62 0.00039615880692212
19.63 0.0003973942027299948
19.64 0.0003986304270346963
19.65 0.0003998674760788967
19.66 0.0004011053461169256
19.67 0.0004023440334118833
19.68 0.00040358353423752824
19.69 0.00040482384487572354
19.7 0.0004060649616188794
19.71 0.0004073068807682878
19.72 0.00040854959863512175
19.73 0.000409793111539547
19.74 0.00041103741581061115
19.75 0.00041228250778924114
19.76 0.00041352838382258117
19.77 0.00041477504026932177
19.78 0.00041602247349659116
19.79 0.0004172706798801773
19.8 0.0004185196558070814
19.81 0.00041976939767085497
19.82 0.0004210199018767069
19.83 0.00042227116483817273
19.84 0.0004235231829773367
19.85 0.0004247759527261641
19.86 0.0004260294705256129
19.87 0.00042728373282618914
19.88 0.00042853873608628135
19.89 0.000429794476773937
19.9 0.00043105095136686256
19.91 0.0004323081563510911
19.92 0.00043356608822220366
19.93 0.0004348247434833308
19.94 0.0004360841186484832
19.95 0.0004373442102393321
19.96 0.00043860501478687475
19.97 0.00043986652883143407
19.98 0.00044112874892099363
19.99 0.0004423916716131959
20.0 0.00044365529347512034
20.01 0.0004449196110811737
20.02 0.00044618462101464473
20.03 0.0004474503198693691
20.04 0.0004487167042453999
20.05 0.0004499837707548915
20.06 0.0004512515160147723
20.07 0.00045251993665240686
20.08 0.00045378902930526266
20.09 0.00045505879061646937
20.1 0.00045632921724003683
20.11 0.0004576003058375244
20.12 0.0004588720530793733
20.13 0.00046014445564435125
20.14 0.00046141751022088506
20.15 0.00046269121350317466
20.16 0.0004639655621965222
20.17 0.00046524055301344625
20.18 0.0004665161826752362
20.19 0.0004677924479116191
20.2 0.00046906934546031565
20.21 0.0004703468720681503
20.22 0.00047162502448894195
20.23 0.0004729037994868346
20.24 0.00047418319383174534
20.25 0.0004754632043043605
20.26 0.0004767438276919167
20.27 0.0004780250607910874
20.28 0.00047930690040531854
20.29 0.0004805893433473818
20.3 0.0004818723864379315
20.31 0.00048315602650572664
20.32 0.0004844402603877418
20.33 0.00048572508492883415
20.34 0.00048701049698263166
20.35 0.0004882964934093126
20.36 0.0004895830710789362
20.37 0.000490870226868112
20.38 0.0004921579576627755
20.39 0.0004934462603549683
20.4 0.0004947351318471682
20.41 0.0004960245690479592
20.42 0.000497314568874363
20.43 0.0004986051282506176
20.44 0.0004998962441118415
20.45 0.0005011879133968167
20.46 0.0005024801330540951
20.47 0.0005037729000408886
20.48 0.0005050662113212923
20.49 0.0005063600638670618
20.5 0.0005076544546576134
20.51 0.000508949380681134
20.52 0.0005102448389326941
20.53 0.0005115408264145804
20.54 0.0005128373401385167
20.55 0.0005141343771222218
20.56 0.0005154319343912972
20.57 0.0005167300089800042
20.58 0.0005180285979292654
20.59 0.0005193276982881079
20.6 0.0005206273071125533
20.61 0.000521927421466728
20.62 0.0005232280384216415
20.63 0.0005245291550574072
20.64 0.0005258307684596897
20.65 0.0005271328757220362
20.66 0.0005284354739466535
20.67 0.0005297385602425209
20.68 0.0005310421317252789
20.69 0.0005323461855190059
20.7 0.0005336507187543305
20.71 0.0005349557285708739
20.72 0.0005362612121131427
20.73 0.0005375671665355242
20.74 0.0005388735889970686
20.75 0.0005401804766665963
20.76 0.0005414878267180345
20.77 0.0005427956363355246
20.78 0.0005441039027065386
20.79 0.0005454126230290957
20.8 0.0005467217945062108
20.81 0.0005480314143505582
20.82 0.0005493414797790308
20.83 0.0005506519880171812
20.84 0.0005519629362981116
20.85 0.0005532743218613634
20.86 0.0005545861419539166
20.87 0.0005558983938290796
20.88 0.0005572110747478209
20.89 0.000558524181978659
20.9 0.0005598377127965515
20.91 0.0005611516644831172
20.92 0.0005624660343274135
20.93 0.0005637808196254923
20.94 0.0005650960176805109
20.95 0.0005664116258018437
20.96 0.0005677276413066368
20.97 0.0005690440615179204
20.98 0.0005703608837669405
20.99 0.0005716781053909381
21.0 0.0005729957237343708
21.01 0.0005743137361482464
21.02 0.0005756321399900122
21.03 0.0005769509326254418
21.04 0.0005782701114249722
21.05 0.0005795896737670336
21.06 0.000580909617037384
21.07 0.0005822299386273322
21.08 0.0005835506359354037
21.09 0.0005848717063661191
21.1 0.0005861931473327697
21.11 0.0005875149562521997
21.12 0.0005888371305510232
21.13 0.0005901596676600729
21.14 0.0005914825650180644
21.15 0.0005928058200700415
21.16 0.000594129430266821
21.17 0.0005954533930681016
21.18 0.000596777705937912
21.19 0.0005981023663464979
21.2 0.000599427371772987
21.21 0.0006007527197011697
21.22 0.000602078407621498
21.23 0.0006034044330314181
21.24 0.0006047307934340385
21.25 0.0006060574863396839
21.26 0.0006073845092654517
21.27 0.0006087118597341012
21.28 0.0006100395352739429
21.29 0.000611367533421836
21.3 0.0006126958517187475
21.31 0.0006140244877139711
21.32 0.0006153534389616855
21.33 0.0006166827030225086
21.34 0.0006180122774643859
21.35 0.0006193421598605919
21.36 0.0006206723477909515
21.37 0.0006220028388412846
21.38 0.0006233336306042947
21.39 0.0006246647206776812
21.4 0.0006259961066673592
21.41 0.0006273277861829074
21.42 0.0006286597568417873
21.43 0.0006299920162677886
21.44 0.0006313245620893637
21.45 0.0006326573919421818
21.46 0.0006339905034684623
21.47 0.0006353238943149764
21.48 0.0006366575621353787
21.49 0.0006379915045905404
21.5 0.0006393257193449964
21.51 0.000640660204071275
21.52 0.0006419949564467897
21.53 0.0006433299741553933
21.54 0.0006446652548875997
21.55 0.0006460007963391412
21.56 0.0006473365962105238
21.57 0.0006486726522105801
21.58 0.000650008962052695
21.59 0.0006513455234560261
21.6 0.0006526823341468369
21.61 0.0006540193918553872
21.62 0.0006553566943194866
21.63 0.0006566942392818298
21.64 0.0006580320244917726
21.65 0.0006593700477031117
21.66 0.0006607083066775266
21.67 0.0006620467991802492
21.68 0.0006633855229832841
21.69 0.000664724475865297
21.7 0.0006660636556092836
21.71 0.0006674030600043457
21.72 0.0006687426868462465
21.73 0.0006700825339351901
21.74 0.0006714225990775979
21.75 0.0006727628800854424
21.76 0.0006741033747768022
21.77 0.000675444080974974
21.78 0.0006767849965088057
21.79 0.0006781261192130295
21.8 0.0006794674469282613
21.81 0.0006808089774997805
21.82 0.0006821507087794165
21.83 0.0006834926386238838
21.84 0.0006848347648966691
21.85 0.0006861770854643678
21.86 0.0006875195982015692
21.87 0.0006888623009873029
21.88 0.0006902051917064833
21.89 0.0006915482682480212
21.9 0.0006928915285089321
21.91 0.0006942349703891182
21.92 0.0006955785917959201
21.93 0.0006969223906408972
21.94 0.0006982663648413823
21.95 0.0006996105123198149
21.96 0.0007009548310047409
21.97 0.0007022993188294802
21.98 0.0007036439737330147
21.99 0.0007049887936589894
22.0 0.0007063337765572664
22.01 0.000707678920383148
22.02 0.0007090242230959332
22.03 0.0007103696826622485
22.04 0.0007117152970516072
22.05 0.0007130610642405166
22.06 0.0007144069822102583
22.07 0.0007157530489472208
22.08 0.0007170992624433437
22.09 0.0007184456206951184
22.1 0.0007197921217053649
22.11 0.0007211387634811217
22.12 0.0007224855440344236
22.13 0.0007238324613831892
22.14 0.0007251795135506667
22.15 0.0007265266985650998
22.16 0.0007278740144587292
22.17 0.000729221459269902
22.18 0.0007305690310422941
22.19 0.0007319167278235783
22.2 0.0007332645476683108
22.21 0.0007346124886344896
22.22 0.0007359605487857745
22.23 0.0007373087261908218
22.24 0.0007386570189225061
22.25 0.00074000542506103
22.26 0.000741353942688816
22.27 0.0007427025698942824
22.28 0.0007440513047720643
22.29 0.0007454001454200165
22.3 0.0007467490899425444
22.31 0.0007480981364479389
22.32 0.0007494472830482657
22.33 0.000750796527862807
22.34 0.0007521458690156191
22.35 0.0007534953046335335
22.36 0.0007548448328498214
22.37 0.0007561944518018615
22.38 0.0007575441596340271
22.39 0.0007588939544923567
22.4 0.0007602438345298834
22.41 0.0007615937979027487
22.42 0.0007629438427743107
22.43 0.000764293967310925
22.44 0.0007656441696839433
22.45 0.0007669944480700464
22.46 0.0007683448006491345
22.47 0.0007696952256089906
22.48 0.000771045721138508
22.49 0.0007723962854342403
22.5 0.0007737469166954059
22.51 0.000775097613126996
22.52 0.0007764483729378879
22.53 0.0007777991943433982
22.54 0.0007791500755608416
22.55 0.0007805010148138614
22.56 0.0007818520103312077
22.57 0.0007832030603456275
22.58 0.0007845541630934205
22.59 0.0007859053168169927
22.6 0.0007872565197626358
22.61 0.0007886077701820815
22.62 0.0007899590663300593
22.63 0.0007913104064674048
22.64 0.0007926617888582843
22.65 0.0007940132117724152
22.66 0.0007953646734836228
22.67 0.0007967161722699512
22.68 0.0007980677064145514
22.69 0.0007994192742033501
22.7 0.0008007708739309338
22.71 0.0008021225038918889
22.72 0.0008034741623862418
22.73 0.0008048258477206804
22.74 0.0008061775582033359
22.75 0.0008075292921495558
22.76 0.0008088810478773523
22.77 0.0008102328237094003
22.78 0.0008115846179730379
22.79 0.000812936428999933
22.8 0.0008142882551267494
22.81 0.0008156400946929265
22.82 0.000816991946043677
22.83 0.000818343807527544
22.84 0.0008196956774981778
22.85 0.0008210475543140028
22.86 0.0008223994363365517
22.87 0.0008237513219315762
22.88 0.0008251032094704902
22.89 0.0008264550973280382
22.9 0.0008278069838832947
22.91 0.0008291588675191086
22.92 0.0008305107466244355
22.93 0.000831862619590007
22.94 0.0008332144848122169
22.95 0.0008345663406916781
22.96 0.0008359181856324449
22.97 0.0008372700180440118
22.98 0.0008386218363385378
22.99 0.0008399736389335111
23.0 0.0008413254242497503
23.01 0.0008426771907131814
23.02 0.0008440289367529497
23.03 0.0008453806608028636
23.04 0.0008467323613005062
23.05 0.0008480840366881237
23.06 0.0008494356854115148
23.07 0.0008507873059205862
23.08 0.0008521388966702403
23.09 0.0008534904561180445
23.1 0.0008548419827258957
23.11 0.000856193474960576
23.12 0.000857544931292975
23.13 0.0008588963501969804
23.14 0.0008602477301506983
23.15 0.000861599069637009
23.16 0.0008629503671432337
23.17 0.0008643016211582477
23.18 0.0008656528301768107
23.19 0.0008670039926980122
23.2 0.0008683551072234952
23.21 0.0008697061722596766
23.22 0.0008710571863170813
23.23 0.0008724081479098977
23.24 0.0008737590555559782
23.25 0.0008751099077776159
23.26 0.0008764607030996574
23.27 0.0008778114400533887
23.28 0.0008791621171712061
23.29 0.0008805127329916118
23.3 0.000881863286055995
23.31 0.0008832137749088531
23.32 0.0008845641980999019
23.33 0.0008859145541818547
23.34 0.0008872648417117546
23.35 0.0008886150592496422
23.36 0.0008899652053603324
23.37 0.0008913152786119705
23.38 0.0008926652775768096
23.39 0.0008940152008297675
23.4 0.000895365046951424
23.41 0.0008967148145242465
23.42 0.0008980645021358091
23.43 0.0008994141083763507
23.44 0.0009007636318412171
23.45 0.0009021130711277525
23.46 0.0009034624248386303
23.47 0.0009048116915792992
23.48 0.0009061608699585388
23.49 0.0009075099585903468
23.5 0.0009088589560902749
23.51 0.0009102078610798703
23.52 0.0009115566721831225
23.53 0.0009129053880269078
23.54 0.0009142540072430982
23.55 0.0009156025284665636
23.56 0.0009169509503356155
23.57 0.0009182992714931171
23.58 0.0009196474905849295
23.59 0.000920995606259245
23.6 0.0009223436171705846
23.61 0.0009236915219741348
23.62 0.0009250393193313
23.63 0.0009263870079049275
23.64 0.0009277345863625275
23.65 0.0009290820533754962
23.66 0.0009304294076172281
23.67 0.0009317766477667799
23.68 0.0009331237725042074
23.69 0.0009344707805156727
23.7 0.000935817670488226
23.71 0.0009371644411149127
23.72 0.0009385110910908878
23.73 0.0009398576191144148
23.74 0.000941204023888198
23.75 0.0009425503041186056
23.76 0.0009438964585137821
23.77 0.00094524248578709
23.78 0.0009465883846542233
23.79 0.0009479341538357611
23.8 0.0009492797920530593
23.81 0.0009506252980341356
23.82 0.0009519706705071185
23.83 0.0009533159082062426
23.84 0.000954661009867519
23.85 0.0009560059742312887
23.86 0.0009573508000401132
23.87 0.0009586954860417718
23.88 0.0009600400309853763
23.89 0.0009613844336242572
23.9 0.0009627286927148537
23.91 0.000964072807017935
23.92 0.0009654167752961573
23.93 0.0009667605963168402
23.94 0.0009681042688485242
23.95 0.0009694477916660782
23.96 0.0009707911635445932
23.97 0.000972134383263934
23.98 0.0009734774496082954
23.99 0.0009748203613629824
24.0 0.0009761631173175189
24.01 0.0009775057162648704
24.02 0.000978848157001444
24.03 0.0009801904383258675
24.04 0.0009815325590408763
24.05 0.0009828745179519816
24.06 0.0009842163138679139
24.07 0.0009855579456017338
24.08 0.0009868994119672791
24.09 0.0009882407117833836
24.1 0.0009895818438733217
24.11 0.000990922807059036
24.12 0.0009922636001707952
24.13 0.0009936042220380914
24.14 0.0009949446714964116
24.15 0.0009962849473825752
24.16 0.0009976250485365101
24.17 0.0009989649738030293
24.18 0.0010003047220278338
24.19 0.0010016442920612878
24.2 0.0010029836827556426
24.21 0.0010043228929679238
24.22 0.0010056619215564888
24.23 0.0010070007673832482
24.24 0.0010083394293146641
24.25 0.0010096779062179762
24.26 0.0010110161969643094
24.27 0.001012354300428786
24.28 0.0010136922154884154
24.29 0.0010150299410242036
24.3 0.0010163674759186003
24.31 0.0010177048190580518
24.32 0.0010190419693337782
24.33 0.0010203789256364448
24.34 0.00102171568686249
24.35 0.001023052251909684
24.36 0.0010243886196796836
24.37 0.0010257247890773646
24.38 0.0010270607590104897
24.39 0.0010283965283880425
24.4 0.001029732096123559
24.41 0.0010310674611334614
24.42 0.0010324026223371696
24.43 0.0010337375786571013
24.44 0.001035072329017117
24.45 0.001036406872345852
24.46 0.001037741207573828
24.47 0.001039075333635786
24.48 0.0010404092494665784
24.49 0.001041742954006386
24.5 0.0010430764461980546
24.51 0.0010444097249865392
24.52 0.0010457427893199034
24.53 0.0010470756381488755
24.54 0.0010484082704270703
24.55 0.0010497406851112112
24.56 0.0010510728811619074
24.57 0.0010524048575397682
24.58 0.0010537366132110648
24.59 0.0010550681471427348
24.6 0.0010563994583062675
24.61 0.0010577305456753727
24.62 0.0010590614082259808
24.63 0.0010603920449362425
24.64 0.0010617224547898596
24.65 0.001063052636770312
24.66 0.0010643825898655201
24.67 0.0010657123130656254
24.68 0.0010670418053629893
24.69 0.0010683710657540813
24.7 0.001069700093237369
24.71 0.0010710288868129858
24.72 0.0010723574454853946
24.73 0.0010736857682611678
24.74 0.0010750138541499865
24.75 0.0010763417021637522
24.76 0.001077669311317031
24.77 0.0010789966806266094
24.78 0.0010803238091133816
24.79 0.0010816506958000183
24.8 0.0010829773397119657
24.81 0.0010843037398767796
24.82 0.0010856298953261234
24.83 0.0010869558050926598
24.84 0.0010882814682129371
24.85 0.0010896068837256134
24.86 0.001090932050671567
24.87 0.0010922569680951177
24.88 0.0010935816350426952
24.89 0.0010949060505640595
24.9 0.001096230213710525
24.91 0.0010975541235361819
24.92 0.0010988777790985615
24.93 0.0011002011794576383
24.94 0.0011015243236752736
24.95 0.0011028472108153275
24.96 0.001104169839946323
24.97 0.0011054922101377818
24.98 0.0011068143204614467
24.99 0.001108136169993612
25.0 0.0011094577578101283
25.01 0.001110779082993063
25.02 0.0011121001446239287
25.03 0.0011134209417880125
25.04 0.0011147414735727113
25.05 0.0011160617390689742
25.06 0.001117381737368528
25.07 0.001118701467567429
25.08 0.0011200209287622886
25.09 0.0011213401200547146
25.1 0.0011226590405460923
25.11 0.0011239776893421372
25.12 0.0011252960655507849
25.13 0.0011266141682809705
25.14 0.001127931996646403
25.15 0.0011292495497615684
25.16 0.0011305668267445057
25.17 0.0011318838267135867
25.18 0.0011332005487922903
25.19 0.0011345169921058718
25.2 0.0011358331557800305
25.21 0.001137149038945462
25.22 0.0011384646407335275
25.23 0.0011397799602793635
25.24 0.0011410949967187722
25.25 0.001142409749191664
25.26 0.0011437242168396144
25.27 0.0011450383988060864
25.28 0.0011463522942377624
25.29 0.0011476659022835456
25.3 0.0011489792220938932
25.31 0.0011502922528231485
25.32 0.0011516049936262096
25.33 0.0011529174436616385
25.34 0.0011542296020898846
25.35 0.0011555414680740617
25.36 0.001156853040778949
25.37 0.0011581643193721014
25.38 0.00115947530302285
25.39 0.0011607859909045226
25.4 0.0011620963821903363
25.41 0.0011634064760571716
25.42 0.00116471627168524
25.43 0.0011660257682543085
25.44 0.0011673349649484743
25.45 0.001168643860953722
25.46 0.0011699524554585894
25.47 0.0011712607476529469
25.48 0.0011725687367294402
25.49 0.0011738764218832687
25.5 0.0011751838023120742
25.51 0.0011764908772142757
25.52 0.001177797645792511
25.53 0.001179104107249751
25.54 0.0011804102607928524
25.55 0.001181716105630004
25.56 0.0011830216409721706
25.57 0.0011843268660310935
25.58 0.0011856317800230665
25.59 0.001186936382164494
25.6 0.0011882406716751115
25.61 0.0011895446477762084
25.62 0.0011908483096917388
25.63 0.0011921516566478774
25.64 0.001193454687872797
25.65 0.001194757402597113
25.66 0.0011960598000525513
25.67 0.001197361879473946
25.68 0.0011986636400981299
25.69 0.0011999650811649332
25.7 0.0012012662019144082
25.71 0.0012025670015901602
25.72 0.0012038674794382365
25.73 0.0012051676347049067
25.74 0.0012064674666402153
25.75 0.001207766974496538
25.76 0.0012090661575270278
25.77 0.0012103650149880574
25.78 0.0012116635461379976
25.79 0.001212961750236552
25.8 0.001214259626545755
25.81 0.0012155571743308613
25.82 0.0012168543928575692
25.83 0.001218151281395241
25.84 0.0012194478392134611
25.85 0.0012207440655848112
25.86 0.001222039959785426
25.87 0.0012233355210903296
25.88 0.001224630748780764
25.89 0.001225925642135417
25.9 0.0012272202004375288
25.91 0.0012285144229730038
25.92 0.0012298083090281908
25.93 0.001231101857892658
25.94 0.0012323950688566399
25.95 0.0012336879412145896
25.96 0.0012349804742599613
25.97 0.001236272667291094
25.98 0.0012375645196065488
25.99 0.0012388560305076624
26.0 0.0012401471992971036
26.01 0.001241438025280872
26.02 0.0012427285077650785
26.03 0.001244018646059386
26.04 0.0012453084394746794
26.05 0.0012465978873236194
26.06 0.0012478869889218647
26.07 0.0012491757435859618
26.08 0.001250464150634345
26.09 0.001251752209388779
26.1 0.0012530399191715835
26.11 0.001254327279307632
26.12 0.0012556142891232414
26.13 0.0012569009479470594
26.14 0.001258187255110288
26.15 0.0012594732099449057
26.16 0.001260758811784779
26.17 0.0012620440599672156
26.18 0.0012633289538291903
26.19 0.0012646134927120078
26.2 0.001265897675957084
26.21 0.0012671815029078326
26.22 0.0012684649729109987
26.23 0.00126974808531366
26.24 0.001271030839465559
26.25 0.0012723132347184363
26.26 0.0012735952704243658
26.27 0.0012748769459401954
26.28 0.0012761582606222177
26.29 0.0012774392138289459
26.3 0.0012787198049214465
26.31 0.0012800000332617856
26.32 0.0012812798982151374
26.33 0.0012825593991478978
26.34 0.0012838385354277948
26.35 0.0012851173064241106
26.36 0.0012863957115100133
26.37 0.001287673750058338
26.38 0.0012889514214449171
26.39 0.0012902287250454725
26.4 0.0012915056602409436
26.41 0.001292782226411493
26.42 0.0012940584229389485
26.43 0.0012953342492091346
26.44 0.001296609704607543
26.45 0.0012978847885221079
26.46 0.0012991595003430945
26.47 0.0013004338394618786
26.48 0.0013017078052709463
26.49 0.0013029813971667803
26.5 0.0013042546145457523
26.51 0.0013055274568060105
26.52 0.0013067999233492555
26.53 0.0013080720135764112
26.54 0.0013093437268916208
26.55 0.001310615062700915
26.56 0.0013118860204118787
26.57 0.0013131565994329852
26.58 0.001314426799174817
26.59 0.0013156966190511765
26.6 0.0013169660584756437
26.61 0.0013182351168640194
26.62 0.0013195037936354348
26.63 0.001320772088207578
26.64 0.0013220400000026888
26.65 0.0013233075284433404
26.66 0.001324574672953771
26.67 0.0013258414329611057
26.68 0.0013271078078923582
26.69 0.001328373797177873
26.7 0.0013296394002493273
26.71 0.0013309046165379534
26.72 0.0013321694454803135
26.73 0.001333433886512081
26.74 0.001334697939071261
26.75 0.001335961602597302
26.76 0.001337224876532428
26.77 0.0013384877603179746
26.78 0.0013397502534004957
26.79 0.001341012355225213
26.8 0.0013422740652401233
26.81 0.0013435353828950003
26.82 0.0013447963076409497
26.83 0.0013460568389310756
26.84 0.0013473169762192594
26.85 0.0013485767189618247
26.86 0.0013498360666169829
26.87 0.0013510950186441661
26.88 0.001352353574502918
26.89 0.0013536117336566678
26.9 0.0013548694955699547
26.91 0.0013561268597080955
26.92 0.00135738382553785
26.93 0.00135864039252942
26.94 0.0013598965601521185
26.95 0.0013611523278787008
26.96 0.0013624076951829212
26.97 0.0013636626615399772
26.98 0.0013649172264256215
26.99 0.0013661713893203808
27.0 0.0013674251497017842
27.01 0.0013686785070528007
27.02 0.0013699314608563995
27.03 0.0013711840105974371
27.04 0.0013724361557614362
27.05 0.0013736878958363619
27.06 0.0013749392303109564
27.07 0.0013761901586766268
27.08 0.001377440680426445
27.09 0.001378690795052706
27.1 0.001379940502052146
27.11 0.0013811898009205015
27.12 0.001382438691157395
27.13 0.0013836871722620048
27.14 0.0013849352437351747
27.15 0.0013861829050814123
27.16 0.0013874301558043367
27.17 0.0013886769954100098
27.18 0.0013899234234060476
27.19 0.0013911694393011764
27.2 0.001392415042605788
27.21 0.0013936602328319392
27.22 0.0013949050094939075
27.23 0.0013961493721050822
27.24 0.0013973933201827382
27.25 0.0013986368532450388
27.26 0.0013998799708102583
27.27 0.0014011226724003345
27.28 0.0014023649575372055
27.29 0.0014036068257431422
27.3 0.0014048482765456338
27.31 0.001406089309469838
27.32 0.0014073299240444648
27.33 0.0014085701197982248
27.34 0.0014098098962628258
27.35 0.001411049252970642
27.36 0.0014122881894542694
27.37 0.001413526705251078
27.38 0.0014147647998959956
27.39 0.0014160024729280574
27.4 0.0014172397238864098
27.41 0.0014184765523120868
27.42 0.0014197129577472323
27.43 0.0014209489397356556
27.44 0.0014221844978229425
27.45 0.0014234196315552339
27.46 0.0014246543404805578
27.47 0.0014258886241482749
27.48 0.0014271224821090778
27.49 0.0014283559139152135
27.5 0.0014295889191202615
27.51 0.0014308214972791333
27.52 0.0014320536479481838
27.53 0.0014332853706851
27.54 0.0014345166650485686
27.55 0.001435747530599718
27.56 0.0014369779668991223
27.57 0.0014382079735106856
27.58 0.0014394375499993117
27.59 0.0014406666959299042
27.6 0.0014418954108705861
27.61 0.0014431236943890369
27.62 0.001444351546056044
27.63 0.0014455789654423956
27.64 0.0014468059521202115
27.65 0.0014480325056640542
27.66 0.0014492586256490414
27.67 0.0014504843116520671
27.68 0.0014517095632504695
27.69 0.001452934380023585
27.7 0.0014541587615519713
27.71 0.0014553827074180736
27.72 0.001456606217204559
27.73 0.0014578292904955381
27.74 0.0014590519268771196
27.75 0.0014602741259367447
27.76 0.0014614958872628536
27.77 0.001462717210444775
27.78 0.0014639380950740577
27.79 0.0014651585407418066
27.8 0.0014663785470425683
27.81 0.0014675981135713334
27.82 0.0014688172399235366
27.83 0.0014700359256971662
27.84 0.0014712541704908766
27.85 0.0014724719739046543
27.86 0.0014736893355393743
27.87 0.0014749062549979097
27.88 0.001476122731883578
27.89 0.0014773387658022497
27.9 0.0014785543563593517
27.91 0.0014797695031628644
27.92 0.001480984205821878
27.93 0.0014821984639459274
27.94 0.0014834122771463232
27.95 0.0014846256450360418
27.96 0.0014858385672280594
27.97 0.001487051043338461
27.98 0.0014882630729826651
27.99 0.0014894746557785332
28.0 0.0014906857913448146
28.01 0.00149189647930148
28.02 0.001493106719268833
28.03 0.001494316510870286
28.04 0.0014955258537294736
28.05 0.001496734747470474
28.06 0.0014979431917194752
28.07 0.0014991511861039974
28.08 0.001500358730252005
28.09 0.0015015658237937934
28.1 0.0015027724663599917
28.11 0.0015039786575820058
28.12 0.001505184397093684
28.13 0.001506389684528986
28.14 0.0015075945195237583
28.15 0.0015087989017151804
28.16 0.0015100028307406532
28.17 0.0015112063062393544
28.18 0.0015124093278519046
28.19 0.0015136118952189248
28.2 0.0015148140079833672
28.21 0.0015160156657904045
28.22 0.001517216868283544
28.23 0.001518417615109069
28.24 0.0015196179059151493
28.25 0.0015208177403494005
28.26 0.0015220171180615472
28.27 0.001523216038702424
28.28 0.0015244145019243094
28.29 0.0015256125073791482
28.3 0.0015268100547225494
28.31 0.0015280071436089004
28.32 0.0015292037736953645
28.33 0.0015303999446388827
28.34 0.0015315956560982835
28.35 0.0015327909077337276
28.36 0.0015339856992058198
28.37 0.0015351800301767193
28.38 0.0015363739003101395
28.39 0.001537567309270016
28.4 0.0015387602567218384
28.41 0.0015399527423325399
28.42 0.0015411447657689425
28.43 0.001542336326700533
28.44 0.001543527424797242
28.45 0.0015447180597298882
28.46 0.0015459082311699568
28.47 0.0015470979387912642
28.48 0.001548287182268182
28.49 0.001549475961275748
28.5 0.0015506642754904432
28.51 0.0015518521245901917
28.52 0.001553039508253251
28.53 0.0015542264261589889
28.54 0.001555412877988993
28.55 0.0015565988634246297
28.56 0.001557784382148708
28.57 0.0015589694338451476
28.58 0.0015601540181989781
28.59 0.0015613381348975608
28.6 0.0015625217836268135
28.61 0.0015637049640744305
28.62 0.0015648876759311037
28.63 0.0015660699188871918
28.64 0.0015672516926328317
28.65 0.0015684329968614907
28.66 0.0015696138312657482
28.67 0.0015707941955405147
28.68 0.0015719740893824774
28.69 0.0015731535124872131
28.7 0.0015743324645521861
28.71 0.00157551094527697
28.72 0.0015766889543604723
28.73 0.001577866491503488
28.74 0.001579043556408144
28.75 0.0015802201487772338
28.76 0.0015813962683139948
28.77 0.0015825719147242179
28.78 0.0015837470877130277
28.79 0.0015849217869873256
28.8 0.0015860960122563439
28.81 0.0015872697632266508
28.82 0.0015884430396096993
28.83 0.0015896158411161654
28.84 0.001590788167457835
28.85 0.0015919600183469385
28.86 0.0015931313934988145
28.87 0.0015943022926271366
28.88 0.001595472715448354
28.89 0.0015966426616793594
28.9 0.0015978121310376014
28.91 0.0015989811232420825
28.92 0.0016001496380130265
28.93 0.001601317675070879
28.94 0.0016024852341369744
28.95 0.001603652314935311
28.96 0.0016048189171884442
28.97 0.0016059850406213716
28.98 0.0016071506849607564
28.99 0.0016083158499311523
29.0 0.00160948053526222
29.01 0.0016106447406813995
29.02 0.001611808465919351
29.03 0.0016129717107045138
29.04 0.0016141344747697683
29.05 0.0016152967578475508
29.06 0.0016164585596712966
29.07 0.0016176198799744412
29.08 0.0016187807184924186
29.09 0.0016199410749617726
29.1 0.0016211009491197137
29.11 0.001622260340703341
29.12 0.0016234192494533062
29.13 0.001624577675108374
29.14 0.0016257356174087523
29.15 0.0016268930760975353
29.16 0.0016280500509170404
29.17 0.001629206541610917
29.18 0.0016303625479235917
29.19 0.0016315180696000464
29.2 0.0016326731063872613
29.21 0.0016338276580326605
29.22 0.0016349817242841125
29.23 0.0016361353048904848
29.24 0.0016372883996025323
29.25 0.0016384410081708989
29.26 0.0016395931303472278
29.27 0.0016407447658842722
29.28 0.0016418959145358958
29.29 0.0016430465760565172
29.3 0.0016441967502018873
29.31 0.0016453464367282011
29.32 0.001646495635392431
29.33 0.00164764434595277
29.34 0.0016487925681683002
29.35 0.001649940301798991
29.36 0.0016510875466053676
29.37 0.0016522343023488428
29.38 0.0016533805687928282
29.39 0.0016545263457001802
29.4 0.0016556716328353094
29.41 0.0016568164299629595
29.42 0.0016579607368498728
29.43 0.0016591045532627913
29.44 0.0016602478789686792
29.45 0.0016613907137374984
29.46 0.001662533057336768
29.47 0.0016636749095388925
29.48 0.0016648162701140556
29.49 0.0016659571388344396
29.5 0.0016670975154727818
29.51 0.0016682373998031519
29.52 0.0016693767916001745
29.53 0.0016705156906389185
29.54 0.001671654096696673
29.55 0.0016727920095493953
29.56 0.0016739294289753737
29.57 0.0016750663547540068
29.58 0.0016762027866642493
29.59 0.001677338724486721
29.6 0.0016784741680031523
29.61 0.0016796091169951621
29.62 0.001680743571246368
29.63 0.0016818775305404987
29.64 0.0016830109946612826
29.65 0.0016841439633954458
29.66 0.0016852764365284933
29.67 0.0016864084138480395
29.68 0.0016875398951412546
29.69 0.0016886708801973072
29.7 0.00168980136880581
29.71 0.001690931360757486
29.72 0.0016920608558423922
29.73 0.0016931898538536938
29.74 0.0016943183545834462
29.75 0.0016954463578253698
29.76 0.0016965738633741845
29.77 0.001697700871025165
29.78 0.0016988273805731424
29.79 0.0016999533918158338
29.8 0.0017010789045506236
29.81 0.0017022039185764504
29.82 0.0017033284336913646
29.83 0.0017044524496963032
29.84 0.001705575966391537
29.85 0.0017066989835778923
29.86 0.0017078215010589703
29.87 0.0017089435186368185
29.88 0.0017100650361159264
29.89 0.001711186053300895
29.9 0.0017123065699967688
29.91 0.00171342658600937
29.92 0.001714546101146186
29.93 0.0017156651152155922
29.94 0.0017167836280245208
29.95 0.0017179016393834567
29.96 0.0017190191491014417
29.97 0.0017201361569901819
29.98 0.0017212526628603841
29.99 0.001722368666524976
30.0 0.0017234841677962187
30.01 0.001724599166488927
30.02 0.0017257136624171387
30.03 0.0017268276553960016
30.04 0.0017279411452418847
30.05 0.001729054131770491
30.06 0.0017301666148010764
30.07 0.001731278594150898
30.08 0.0017323900696387673
30.09 0.0017335010410850504
30.1 0.0017346115083101132
30.11 0.0017357214711348767
30.12 0.0017368309293817052
30.13 0.001737939882872963
30.14 0.0017390483314322358
30.15 0.001740156274883109
30.16 0.0017412637130510555
30.17 0.0017423706457619925
30.18 0.001743477072841615
30.19 0.001744582994117505
30.2 0.0017456884094170233
30.21 0.0017467933185689732
30.22 0.0017478977214017144
30.23 0.0017490016177457157
30.24 0.0017501050074320013
30.25 0.001751207890291484
30.26 0.0017523102661562984
30.27 0.0017534121348592446
30.28 0.0017545134962337894
30.29 0.0017556143501139543
30.3 0.0017567146963349822
30.31 0.001757814534731894
30.32 0.001758913865141265
30.33 0.0017600126873997812
30.34 0.0017611110013456832
30.35 0.0017622088068168784
30.36 0.0017633061036524955
30.37 0.0017644028916924404
30.38 0.0017654991707766188
30.39 0.001766594940746824
30.4 0.0017676902014444051
30.41 0.0017687849527121546
30.42 0.001769879194392976
30.43 0.0017709729263309937
30.44 0.0017720661483701106
30.45 0.0017731588603558945
30.46 0.0017742510621346907
30.47 0.0017753427535527333
30.48 0.0017764339344569224
30.49 0.0017775246046952686
30.5 0.0017786147641167815
30.51 0.0017797044125698047
30.52 0.0017807935499052352
30.53 0.0017818821759728598
30.54 0.0017829702906240197
30.55 0.0017840578937112772
30.56 0.0017851449850867507
30.57 0.0017862315646030025
30.58 0.0017873176321143713
30.59 0.0017884031874759732
30.6 0.0017894882305424797
30.61 0.001790572761169229
30.62 0.0017916567792133353
30.63 0.0017927402845316909
30.64 0.001793823276981632
30.65 0.0017949057564223825
30.66 0.0017959877227123888
30.67 0.001797069175711652
30.68 0.0017981501152801727
30.69 0.001799230541278951
30.7 0.0018003104535699865
30.71 0.0018013898520155003
30.72 0.0018024687364774916
30.73 0.0018035471068201803
30.74 0.001804624962907786
30.75 0.0018057023046053056
30.76 0.0018067791317772919
30.77 0.001807855444290074
30.78 0.0018089312420106474
30.79 0.001810006524806007
30.8 0.0018110812925437036
30.81 0.0018121555450930638
30.82 0.001813229282322637
30.83 0.0018143025041018612
30.84 0.0018153752103016174
30.85 0.0018164474007930087
30.86 0.0018175190754473602
30.87 0.0018185902341366633
30.88 0.0018196608767340194
30.89 0.0018207310031125301
30.9 0.0018218006131467401
30.91 0.0018228697067107502
30.92 0.0018239382836802154
30.93 0.0018250063439306796
30.94 0.001826073887338464
30.95 0.001827140913780445
30.96 0.001828207423134831
30.97 0.0018292734152799417
30.98 0.0018303388900937634
30.99 0.0018314038474566141
31.0 0.0018324682872477016
31.01 0.001833532209347677
31.02 0.0018345956136387453
31.03 0.001835658500001336
31.04 0.001836720868318542
31.05 0.0018377827184731244
31.06 0.0018388440503487313
31.07 0.0018399048638293447
31.08 0.0018409651587998344
31.09 0.0018420249351449591
31.1 0.0018430841927510322
31.11 0.0018441429315043667
31.12 0.001845201151292386
31.13 0.0018462588520015144
31.14 0.0018473160335206185
31.15 0.001848372695738676
31.16 0.0018494288385442204
31.17 0.0018504844618278948
31.18 0.0018515395654794542
31.19 0.0018525941493900966
31.2 0.0018536482134519083
31.21 0.0018547017575565317
31.22 0.0018557547815958308
31.23 0.0018568072854641127
31.24 0.0018578592690547957
31.25 0.0018589107322625198
31.26 0.0018599616749814807
31.27 0.0018610120971074284
31.28 0.0018620619985370013
31.29 0.0018631113791653942
31.3 0.0018641602388911327
31.31 0.0018652085776109661
31.32 0.0018662563952236422
31.33 0.0018673036916276864
31.34 0.0018683504667226236
31.35 0.0018693967204073125
31.36 0.0018704424525829433
31.37 0.0018714876631498178
31.38 0.0018725323520100146
31.39 0.0018735765190660558
31.4 0.0018746201642186877
31.41 0.001875663287372098
31.42 0.0018767058884308074
31.43 0.0018777479672970054
31.44 0.0018787895238767671
31.45 0.0018798305580741692
31.46 0.001880871069795842
31.47 0.0018819110589474164
31.48 0.001882950525436411
31.49 0.0018839894691691228
31.5 0.0018850278900545137
31.51 0.0018860657879997689
31.52 0.0018871031629145163
31.53 0.0018881400147080507
31.54 0.0018891763432895559
31.55 0.0018902121485701029
31.56 0.001891247430460874
31.57 0.001892282188872496
31.58 0.0018933164237177058
31.59 0.0018943501349082403
31.6 0.0018953833223578354
31.61 0.0018964159859793384
31.62 0.0018974481256869291
31.63 0.0018984797413951204
31.64 0.0018995108330188692
31.65 0.0019005414004743537
31.66 0.0019015714436765307
31.67 0.0019026009625426887
31.68 0.00190362995698945
31.69 0.0019046584269342137
31.7 0.0019056863722952677
31.71 0.0019067137929914546
31.72 0.001907740688941062
31.73 0.0019087670600639317
31.74 0.0019097929062800167
31.75 0.0019108182275100472
31.76 0.001911843023674309
31.77 0.0019128672946954195
31.78 0.001913891040494331
31.79 0.001914914260993883
31.8 0.0019159369561169148
31.81 0.0019169591257863772
31.82 0.0019179807699269968
31.83 0.0019190018884630566
31.84 0.0019200224813195055
31.85 0.0019210425484204041
31.86 0.0019220620896926999
31.87 0.001923081105062563
31.88 0.0019240995944572736
31.89 0.0019251175578031132
31.9 0.0019261349950280282
31.91 0.0019271519060608533
31.92 0.00192816829082898
31.93 0.0019291841492632411
31.94 0.0019301994812914725
31.95 0.0019312142868449511
31.96 0.0019322285658541771
31.97 0.0019332423182497616
31.98 0.0019342555439629816
31.99 0.0019352682429265577
32.0 0.0019362804150722113
32.01 0.0019372920603329957
32.02 0.0019383031786424088
32.03 0.001939313769933726
32.04 0.0019403238341415552
32.05 0.0019413333712009484
32.06 0.0019423423810464024
32.07 0.0019433508636143015
32.08 0.0019443588188399197
32.09 0.001945366246659419
32.1 0.0019463731470108492
32.11 0.0019473795198310384
32.12 0.0019483853650579253
32.13 0.0019493906826300034
32.14 0.0019503954724862105
32.15 0.0019513997345652623
32.16 0.0019524034688067626
32.17 0.0019534066751509815
32.18 0.001954409353538411
32.19 0.0019554115039103204
32.2 0.0019564131262077566
32.21 0.0019574142203728773
32.22 0.0019584147863476176
32.23 0.00195941482407469
32.24 0.0019604143334976953
32.25 0.001961413314560234
32.26 0.001962411767205463
32.27 0.001963409691379314
32.28 0.0019644070870252772
32.29 0.0019654039540895063
32.3 0.0019664002925172674
32.31 0.001967396102255048
32.32 0.001968391383249224
32.33 0.00196938613544706
32.34 0.0019703803587961533
32.35 0.0019713740532442126
32.36 0.0019723672187389463
32.37 0.0019733598552302833
32.38 0.0019743519626662653
32.39 0.0019753435409972653
32.4 0.00197633459017299
32.41 0.001977325110144257
32.42 0.0019783151008603284
32.43 0.001979304562274131
32.44 0.0019802934943363715
32.45 0.0019812818969998647
32.46 0.00198226977021676
32.47 0.0019832571139397626
32.48 0.0019842439281224644
32.49 0.0019852302127180144
32.5 0.0019862159676812263
32.51 0.001987201192966359
32.52 0.0019881858885282266
32.53 0.001989170054322198
32.54 0.0019901536903044192
32.55 0.0019911367964301485
32.56 0.0019921193726569753
32.57 0.0019931014189414897
32.58 0.001994082935239949
32.59 0.0019950639215119415
32.6 0.001996044377714612
32.61 0.0019970243038065494
32.62 0.0019980036997466755
32.63 0.001998982565495022
32.64 0.0019999609010102892
32.65 0.0020009387062532857
32.66 0.0020019159811835996
32.67 0.002002892725763261
32.68 0.0020038689399533016
32.69 0.0020048446237151962
32.7 0.0020058197770107533
32.71 0.0020067943998030024
32.72 0.002007768492054751
32.73 0.002008742053728696
32.74 0.0020097150847889766
32.75 0.002010687585199289
32.76 0.0020116595549242167
32.77 0.0020126309939283438
32.78 0.0020136019021774754
32.79 0.0020145722796360843
32.8 0.002015542126270531
32.81 0.0020165114420471753
32.82 0.002017480226933266
32.83 0.002018448480895052
32.84 0.002019416203899338
32.85 0.0020203833959154816
32.86 0.0020213500569108422
32.87 0.002022316186854334
32.88 0.0020232817857139818
32.89 0.002024246853459921
32.9 0.0020252113900610658
32.91 0.0020261753954883277
32.92 0.002027138869711398
32.93 0.0020281018127012995
32.94 0.0020290642244287227
32.95 0.002030026104866134
32.96 0.0020309874539847783
32.97 0.0020319482717565673
32.98 0.0020329085581543005
32.99 0.0020338683131511104
33.0 0.0020348275367196855
33.01 0.002035786228834713
33.02 0.002036744389469658
33.03 0.0020377020185982087
33.04 0.002038659116196051
33.05 0.002039615682237983
33.06 0.0020405717166995796
33.07 0.00204152721955575
33.08 0.0020424821907840673
33.09 0.002043436630359774
33.1 0.0020443905382605543
33.11 0.0020453439144632046
33.12 0.0020462967589452985
33.13 0.0020472490716845204
33.14 0.002048200852659443
33.15 0.002049152101848528
33.16 0.0020501028192310145
33.17 0.0020510530047855857
33.18 0.002052002658492258
33.19 0.002052951780331047
33.2 0.0020539003702825243
33.21 0.0020548484283262614
33.22 0.0020557959544441617
33.23 0.0020567429486173516
33.24 0.0020576894108272903
33.25 0.002058635341056436
33.26 0.0020595807392865817
33.27 0.0020605256055009624
33.28 0.002061469939682814
33.29 0.002062413741814373
33.3 0.002063357011880096
33.31 0.002064299749863885
33.32 0.0020652419557500856
33.33 0.002066183629523377
33.34 0.002067124771168549
33.35 0.002068065380671724
33.36 0.002069005458017692
33.37 0.002069945003192908
33.38 0.002070884016183716
33.39 0.002071822496976017
33.4 0.0020727604455579307
33.41 0.002073697861916135
33.42 0.0020746347460385284
33.43 0.0020755710979126762
33.44 0.0020765069175274764
33.45 0.0020774422048703833
33.46 0.002078376959931627
33.47 0.0020793111826999944
33.48 0.002080244873164383
33.49 0.002081178031315578
33.5 0.0020821106571433656
33.51 0.002083042750638864
33.52 0.0020839743117914145
33.53 0.00208490534059369
33.54 0.002085835837036476
33.55 0.0020867658011112233
33.56 0.0020876952328107157
33.57 0.0020886241321270704
33.58 0.002089552499052294
33.59 0.0020904803335805022
33.6 0.0020914076357045897
33.61 0.002092334405418561
33.62 0.002093260642715311
33.63 0.0020941863475896216
33.64 0.0020951115200366077
33.65 0.0020960361600510513
33.66 0.002096960267626957
33.67 0.0020978838427609947
33.68 0.002098806885448168
33.69 0.002099729395685479
33.7 0.0021006513734684873
33.71 0.002101572818794195
33.72 0.0021024937316591608
33.73 0.002103414112061275
33.74 0.0021043339599975397
33.75 0.00210525327546629
33.76 0.0021061720584656385
33.77 0.0021070903089938087
33.78 0.0021080080270500234
33.79 0.0021089252126326175
33.8 0.0021098418657415907
33.81 0.002110757986375722
33.82 0.0021116735745360105
33.83 0.002112588630222012
33.84 0.002113503153434948
33.85 0.0021144171441750403
33.86 0.0021153306024432883
33.87 0.002116243528241135
33.88 0.0021171559215705793
33.89 0.002118067782433286
33.9 0.002118979110831698
33.91 0.0021198899067683685
33.92 0.0021208001702459622
33.93 0.0021217099012675877
33.94 0.002122619099837353
33.95 0.002123527765957367
33.96 0.0021244358996334034
33.97 0.0021253435008679045
33.98 0.0021262505696664213
33.99 0.002127157106033839
34.0 0.0021280631099751535
34.01 0.0021289685814955828
34.02 0.002129873520600567
34.03 0.0021307779272962124
34.04 0.0021316818015889583
34.05 0.0021325851434845777
34.06 0.0021334879529903983
34.07 0.0021343902301131923
34.08 0.0021352919748606203
34.09 0.0021361931872395656
34.1 0.002137093867258355
34.11 0.002137994014925093
34.12 0.0021388936302479955
34.13 0.0021397927132355
34.14 0.0021406912638971543
34.15 0.0021415892822417293
34.16 0.002142486768278329
34.17 0.002143383722017167
34.18 0.0021442801434682357
34.19 0.002145176032641749
34.2 0.002146071389548254
34.21 0.002146966214197854
34.22 0.002147860506602872
34.23 0.0021487542667733006
34.24 0.002149647494721574
34.25 0.00215054019045946
34.26 0.002151432353998728
34.27 0.0021523239853514786
34.28 0.002153215084531035
34.29 0.0021541056515497203
34.3 0.0021549956864213016
34.31 0.002155885189158102
34.32 0.002156774159774555
34.33 0.0021576625982848707
34.34 0.0021585505047019282
34.35 0.0021594378790419366
34.36 0.0021603247213178856
34.37 0.0021612110315459843
34.38 0.0021620968097406656
34.39 0.002162982055917362
34.4 0.00216386677009206
34.41 0.0021647509522805253
34.42 0.002165634602499411
34.43 0.0021665177207642605
34.44 0.00216740030709206
34.45 0.002168282361500129
34.46 0.002169163884005454
34.47 0.00217004487462491
34.48 0.0021709253333774825
34.49 0.0021718052602796023
34.5 0.0021726846553508095
34.51 0.0021735635186082014
34.52 0.002174441850071762
34.53 0.0021753196497592553
34.54 0.0021761969176902207
34.55 0.0021770736538841984
34.56 0.002177949858360506
34.57 0.002178825531138684
34.58 0.002179700672240159
34.59 0.0021805752816846935
34.6 0.002181449359492049
34.61 0.0021823229056836535
34.62 0.0021831959202806006
34.63 0.002184068403304651
34.64 0.0021849403547762325
34.65 0.002185811774717772
34.66 0.0021866826631516956
34.67 0.002187553020099098
34.68 0.0021884228455834043
34.69 0.0021892921396273746
34.7 0.002190160902253324
34.71 0.002191029133484901
34.72 0.002191896833344975
34.73 0.002192764001857972
34.74 0.002193630639046873
34.75 0.002194496744936436
34.76 0.0021953623195509753
34.77 0.0021962273629149154
34.78 0.0021970918750529034
34.79 0.002197955855989586
34.8 0.002198819305751165
34.81 0.002199682224362509
34.82 0.0022005446118493754
34.83 0.0022014064682377432
34.84 0.0022022677935534807
34.85 0.002203128587823344
34.86 0.00220398885107409
34.87 0.0022048485833318088
34.88 0.0022057077846233675
34.89 0.002206566454977854
34.9 0.0022074245944202486
34.91 0.002208282202980305
34.92 0.002209139280684891
34.93 0.0022099958275623166
34.94 0.002210851843641004
34.95 0.002211707328949264
34.96 0.002212562283516295
34.97 0.002213416707370741
34.98 0.002214270600541912
34.99 0.002215123963059895
35.0 0.002215976794953667
35.01 0.0022168290962529813
35.02 0.0022176808669880366
35.03 0.0022185321071893638
35.04 0.002219382816887383
35.05 0.0022202329961134026
35.06 0.0022210826448966214
35.07 0.002221931763269902
35.08 0.0022227803512639976
35.09 0.0022236284089109937
35.1 0.002224475936241199
35.11 0.002225322933288365
35.12 0.0022261694000834664
35.13 0.002227015336659255
35.14 0.002227860743048704
35.15 0.0022287056192843435
35.16 0.0022295499653984807
35.17 0.0022303937814255326
35.18 0.002231237067398917
35.19 0.002232079823351274
35.2 0.002232922049317021
35.21 0.0022337637453301307
35.22 0.002234604911425242
35.23 0.0022354455476362167
35.24 0.002236285653997694
35.25 0.0022371252305448674
35.26 0.0022379642773128205
35.27 0.0022388027943370803
35.28 0.0022396407816522856
35.29 0.0022404782392941858
35.3 0.002241315167299418
35.31 0.0022421515657032876
35.32 0.0022429874345428757
35.33 0.0022438227738533767
35.34 0.002244657583672094
35.35 0.002245491864036775
35.36 0.002246325614983169
35.37 0.0022471588365486905
35.38 0.0022479915287714203
35.39 0.0022488236916884397
35.4 0.0022496553253380513
35.41 0.002250486429757448
35.42 0.002251317004985154
35.43 0.002252147051059916
35.44 0.0022529765680199265
35.45 0.0022538055559042647
35.46 0.0022546340147522326
35.47 0.0022554619446013557
35.48 0.0022562893454930455
35.49 0.0022571162174660486
35.5 0.002257942560559445
35.51 0.0022587683748138687
35.52 0.002259593660269288
35.53 0.0022604184169651154
35.54 0.0022612426449434286
35.55 0.0022620663442441957
35.56 0.0022628895149077177
35.57 0.002263712156975184
35.58 0.0022645342704884497
35.59 0.002265355855488038
35.6 0.002266176912016027
35.61 0.0022669974401149373
35.62 0.0022678174398249595
35.63 0.0022686369111899474
35.64 0.002269455854250868
35.65 0.0022702742690510203
35.66 0.0022710921556323704
35.67 0.0022719095140385503
35.68 0.0022727263443126366
35.69 0.0022735426464965958
35.7 0.0022743584206351697
35.71 0.002275173666771102
35.72 0.0022759883849488016
35.73 0.0022768025752115673
35.74 0.002277616237603919
35.75 0.002278429372169488
35.76 0.0022792419789535723
35.77 0.002280054058000691
35.78 0.0022808656093545876
35.79 0.002281676633061669
35.8 0.002282487129166233
35.81 0.002283297097713244
35.82 0.00228410653874922
35.83 0.002284915452319014
35.84 0.0022857238384691447
35.85 0.002286531697244798
35.86 0.0022873390286928252
35.87 0.0022881458328593007
35.88 0.002288952109790854
35.89 0.002289757859533559
35.9 0.002290563082134822
35.91 0.0022913677776421615
35.92 0.002292171946101984
35.93 0.0022929755875615854
35.94 0.002293778702069371
35.95 0.002294581289672415
35.96 0.002295383350417901
35.97 0.0022961848843555677
35.98 0.002296985891532044
35.99 0.002297786371995847
36.0 0.0022985863257966033
36.01 0.0022993857529821637
36.02 0.002300184653601045
36.03 0.0023009830277029852
36.04 0.002301780875336945
36.05 0.0023025781965516634
36.06 0.0023033749913980994
36.07 0.002304171259924881
36.08 0.0023049670021811908
36.09 0.0023057622182180992
36.1 0.0023065569080854553
36.11 0.00230735107183333
36.12 0.0023081447095124608
36.13 0.0023089378211738065
36.14 0.0023097304068667723
36.15 0.0023105224666434276
36.16 0.0023113140005548427
36.17 0.002312105008652088
36.18 0.002312895490986455
36.19 0.002313685447609126
36.2 0.0023144748785729474
36.21 0.002315263783928767
36.22 0.0023160521637288767
36.23 0.0023168400180257898
36.24 0.0023176273468714648
36.25 0.0023184141503184152
36.26 0.0023192004284192658
36.27 0.002319986181227307
36.28 0.0023207714087948306
36.29 0.002321556111174905
36.3 0.002322340288421487
36.31 0.002323123940587868
36.32 0.0023239070677263385
36.33 0.002324689669891966
36.34 0.0023254717471382635
36.35 0.0023262532995191876
36.36 0.002327034327088806
36.37 0.002327814829901409
36.38 0.002328594808011286
36.39 0.0023293742614730606
36.4 0.0023301531903421324
36.41 0.0023309315946727915
36.42 0.002331709474519994
36.43 0.002332486829939029
36.44 0.0023332636609857405
36.45 0.0023340399677148627
36.46 0.0023348157501815736
36.47 0.00233559100844305
36.48 0.0023363657425544693
36.49 0.0023371399525717873
36.5 0.00233791363855107
36.51 0.002338686800548828
36.52 0.002339459438622127
36.53 0.0023402315528266993
36.54 0.002341003143219833
36.55 0.0023417742098578165
36.56 0.002342544752798381
36.57 0.0023433147720983705
36.58 0.002344084267814961
36.59 0.0023448532400063282
36.6 0.0023456216887289827
36.61 0.002346389614041655
36.62 0.002347157016001189
36.63 0.002347923894666981
36.64 0.002348690250095653
36.65 0.0023494560823469346
36.66 0.0023502213914776693
36.67 0.0023509861775484753
36.68 0.002351750440616085
36.69 0.0023525141807404504
36.7 0.0023532773979799693
36.71 0.0023540400923942606
36.72 0.002354802264042166
36.73 0.002355563912983416
36.74 0.002356325039276963
36.75 0.002357085642982426
36.76 0.0023578457241608675
36.77 0.002358605282870463
36.78 0.0023593643191727187
36.79 0.0023601228331265878
36.8 0.0023608808247929103
36.81 0.0023616382942324154
36.82 0.0023623952415049443
36.83 0.0023631516666724472
36.84 0.0023639075697940992
36.85 0.0023646629509317396
36.86 0.002365417810146875
36.87 0.00236617214749979
36.88 0.0023669259630521022
36.89 0.0023676792568658733
36.9 0.0023684320290021654
36.91 0.002369184279522263
36.92 0.002369936008489004
36.93 0.002370687215963785
36.94 0.0023714379020095544
36.95 0.00237218806668682
36.96 0.0023729377100593085
36.97 0.0023736868321889704
36.98 0.002374435433138866
36.99 0.0023751835129712795
37.0 0.002375931071749049
37.01 0.002376678109535124
37.02 0.002377424626393565
37.03 0.002378170622386322
37.04 0.0023789160975772328
37.05 0.0023796610520299133
37.06 0.002380405485807424
37.07 0.0023811493989742694
37.08 0.0023818927915939536
37.09 0.0023826356637300927
37.1 0.0023833780154471906
37.11 0.002384119846808974
37.12 0.0023848611578802803
37.13 0.002385601948725946
37.14 0.0023863422194091433
37.15 0.002387081969995708
37.16 0.002387821200549811
37.17 0.002388559911136956
37.18 0.0023892981018213133
37.19 0.0023900357726684973
37.2 0.0023907729237439
37.21 0.002391509555112692
37.22 0.002392245666841375
37.23 0.002392981258993676
37.24 0.0023937163316366528
37.25 0.00239445088483603
37.26 0.0023951849186575336
37.27 0.0023959184331673322
37.28 0.0023966514284309293
37.29 0.0023973839045158263
37.3 0.0023981158614875264
37.31 0.002398847299413087
37.32 0.0023995782183585668
37.33 0.002400308618391689
37.34 0.0024010384995780676
37.35 0.0024017678619864258
37.36 0.0024024967056817115
37.37 0.0024032250307324254
37.38 0.0024039528372062913
37.39 0.0024046801251692562
37.4 0.002405406894690154
37.41 0.0024061331458362645
37.42 0.002406858878675089
37.43 0.002407584093274684
37.44 0.0024083087897034394
37.45 0.002409032968028413
37.46 0.00240975662831866
37.47 0.0024104797706421266
37.48 0.0024112023950672024
37.49 0.002411924501662721
37.5 0.0024126460904970726
37.51 0.0024133671616390906
37.52 0.002414087715157276
37.53 0.0024148077511212396
37.54 0.0024155272695992602
37.55 0.00241624627066106
37.56 0.0024169647543755834
37.57 0.002417682720812331
37.58 0.002418400170041135
37.59 0.00241911710213083
37.6 0.0024198335171512486
37.61 0.00242054941517289
37.62 0.0024212647962648104
37.63 0.0024219796604971755
37.64 0.0024226940079408177
37.65 0.002423407838664793
37.66 0.002424121152739933
37.67 0.0024248339502368488
37.68 0.002425546231226261
37.69 0.002426257995777892
37.7 0.0024269692439633506
37.71 0.0024276799758524703
37.72 0.0024283901915169714
37.73 0.002429099891027464
37.74 0.00242980907445578
37.75 0.0024305177418717516
37.76 0.002431225893347544
37.77 0.00243193352895521
37.78 0.0024326406487646945
37.79 0.0024333472528487166
37.8 0.0024340533412786636
37.81 0.002434758914126478
37.82 0.0024354639714634363
37.83 0.002436168513362147
37.84 0.0024368725398954405
37.85 0.0024375760511338163
37.86 0.002438279047150327
37.87 0.002438981528017692
37.88 0.002439683493808076
37.89 0.0024403849445939763
37.9 0.0024410858804476687
37.91 0.002441786301442872
37.92 0.0024424862076523057
37.93 0.0024431855991481344
37.94 0.0024438844760036327
37.95 0.0024445828382920753
37.96 0.002445280686087181
37.97 0.0024459780194614478
37.98 0.002446674838489149
37.99 0.0024473711432430045
38.0 0.002448066933796955
38.01 0.0024487622102247197
38.02 0.002449456972599795
38.03 0.002450151220996677
38.04 0.002450844955488085
38.05 0.0024515381761492927
38.06 0.0024522308830544626
38.07 0.0024529230762776466
38.08 0.0024536147558921195
38.09 0.0024543059219737096
38.1 0.0024549965745964686
38.11 0.0024556867138341154
38.12 0.0024563763397631444
38.13 0.0024570654524566082
38.14 0.002457754051990335
38.15 0.002458442138439265
38.16 0.0024591297118775612
38.17 0.0024598167723809405
38.18 0.0024605033200250093
38.19 0.0024611893548844854
38.2 0.0024618748770350862
38.21 0.002462559886552196
38.22 0.0024632443835109763
38.23 0.0024639283679877
38.24 0.002464611840057862
38.25 0.0024652947997965136
38.26 0.002465977247281148
38.27 0.0024666591825863726
38.28 0.0024673406057887926
38.29 0.0024680215169649022
38.3 0.002468701916190308
38.31 0.002469381803541504
38.32 0.0024700611790955396
38.33 0.002470740042927355
38.34 0.0024714183951151103
38.35 0.0024720962357347442
38.36 0.0024727735648633065
38.37 0.0024734503825774024
38.38 0.0024741266889537483
38.39 0.002474802484069283
38.4 0.0024754777680016105
38.41 0.0024761525408277807
38.42 0.002476826802624621
38.43 0.002477500553470069
38.44 0.002478173793440952
38.45 0.0024788465226138756
38.46 0.0024795187410684427
38.47 0.0024801904488808146
38.48 0.002480861646129706
38.49 0.0024815323328915007
38.5 0.002482202509245246
38.51 0.0024828721752684357
38.52 0.0024835413310387855
38.53 0.00248420997663501
38.54 0.002484878112134936
38.55 0.0024855457376172785
38.56 0.0024862128531600858
38.57 0.002486879458841851
38.58 0.0024875455547404
38.59 0.002488211140935004
38.6 0.0024888762175039325
38.61 0.002489540784526012
38.62 0.002490204842079957
38.63 0.002490868390245704
38.64 0.002491531429100524
38.65 0.0024921939587245756
38.66 0.002492855979196462
38.67 0.0024935174905953428
38.68 0.0024941784930003763
38.69 0.0024948389864911658
38.7 0.002495498971147092
38.71 0.002496158447047536
38.72 0.002496817414272323
38.73 0.002497475872900279
38.74 0.0024981338230117833
38.75 0.0024987912646864396
38.76 0.0024994481980038508
38.77 0.0025001046230440638
38.78 0.002500760539887237
38.79 0.002501415948613639
38.8 0.002502070849302429
38.81 0.0025027252420348756
38.82 0.0025033791268903594
38.83 0.0025040325039498157
38.84 0.0025046853732932917
38.85 0.0025053377350013895
38.86 0.0025059895891548223
38.87 0.0025066409358338593
38.88 0.0025072917751187696
38.89 0.0025079421070922647
38.9 0.0025085919318328376
38.91 0.0025092412494222005
38.92 0.002509890059941844
38.93 0.002510538363472148
38.94 0.002511186160094825
38.95 0.002511833449890699
38.96 0.002512480232940373
38.97 0.0025131265093257804
38.98 0.0025137722791289674
38.99 0.00251441754242987
39.0 0.0025150622993111993
39.01 0.002515706549854002
39.02 0.0025163502941401017
39.03 0.0025169935322508774
39.04 0.0025176362642683747
39.05 0.002518278490274306
39.06 0.002518920210350828
39.07 0.0025195614245797637
39.08 0.002520202133042271
39.09 0.002520842335822615
39.1 0.0025214820330005105
39.11 0.002522121224659557
39.12 0.002522759910881911
39.13 0.002523398091749618
39.14 0.0025240357673452785
39.15 0.00252467293775116
39.16 0.0025253096030503075
39.17 0.002525945763324655
39.18 0.002526581418657581
39.19 0.002527216569130908
39.2 0.002527851214828347
39.21 0.0025284853558322773
39.22 0.002529118992225854
39.23 0.0025297521240916776
39.24 0.002530384751512904
39.25 0.002531016874573133
39.26 0.0025316484933545214
39.27 0.0025322796079416676
39.28 0.0025329102184163954
39.29 0.0025335403248634147
39.3 0.002534169927365215
39.31 0.0025347990260059516
39.32 0.0025354276208682247
39.33 0.0025360557120365224
39.34 0.0025366832995936672
39.35 0.0025373103836244804
39.36 0.0025379369642113403
39.37 0.002538563041438846
39.38 0.0025391886153914855
39.39 0.0025398136861521925
39.4 0.0025404382538051218
39.41 0.0025410623184344283
39.42 0.002541685880124711
39.43 0.002542308938959903
39.44 0.002542931495023937
39.45 0.0025435535484009675
39.46 0.002544175099176038
39.47 0.0025447961474328595
39.48 0.002545416693256808
39.49 0.002546036736730928
39.5 0.0025466562779414836
39.51 0.002547275316971964
39.52 0.0025478938539073015
39.53 0.0025485118888318725
39.54 0.0025491294218318306
39.55 0.0025497464529905534
39.56 0.002550362982393528
39.57 0.002550979010125687
39.58 0.002551594536272739
39.59 0.0025522095609180617
39.6 0.002552824084148586
39.61 0.002553438106048578
39.62 0.002554051626702858
39.63 0.0025546646461978018
39.64 0.0025552771646182304
39.65 0.002555889182049076
39.66 0.0025565006985766026
39.67 0.0025571117142856314
39.68 0.002557722229262427
39.69 0.002558332243592143
39.7 0.002558941757360933
39.71 0.002559550770653618
39.72 0.0025601592835563514
39.73 0.0025607672961553973
39.74 0.002561374808536354
39.75 0.002561981820784709
39.76 0.002562588332986948
39.77 0.002563194345228559
39.78 0.0025637998575963605
39.79 0.0025644048701761735
39.8 0.002565009383053707
39.81 0.002565613396316002
39.82 0.0025662169100486576
39.83 0.0025668199243381595
39.84 0.0025674224392715495
39.85 0.0025680244549344255
39.86 0.0025686259714141624
39.87 0.002569226988795803
39.88 0.002569827507167388
39.89 0.002570427526614405
39.9 0.002571027047224006
39.91 0.0025716260690831216
39.92 0.0025722245922786824
39.93 0.0025728226168968416
39.94 0.0025734201430247516
39.95 0.0025740171707500092
39.96 0.0025746137001587677
39.97 0.0025752097313379574
39.98 0.002575805264375175
39.99 0.002576400299357018
40.0 0.0025769948363709716
40.01 0.0025775888755041887
40.02 0.0025781824168437106
40.03 0.002578775460477245
40.04 0.0025793680064917224
40.05 0.0025799600549747392
40.06 0.002580551606013559
40.07 0.0025811426596956677
40.08 0.0025817332161092166
40.09 0.002582323275340581
40.1 0.0025829128374786903
40.11 0.0025835019026100303
40.12 0.00258409047082242
40.13 0.00258467854220501
40.14 0.002585266116843732
40.15 0.0025858531948278474
40.16 0.00258643977624462
40.17 0.0025870258611815355
40.18 0.0025876114497274116
40.19 0.002588196541969956
40.2 0.002588781137997098
40.21 0.002589365237896657
40.22 0.002589948841757339
40.23 0.002590531949666852
40.24 0.0025911145617145692
40.25 0.0025916966779867545
40.26 0.002592278298573336
40.27 0.0025928594235621327
40.28 0.002593440053041629
40.29 0.00259402018710031
40.3 0.002594599825826438
40.31 0.002595178969308387
40.32 0.002595757617635419
40.33 0.0025963357708955748
40.34 0.002596913429177228
40.35 0.00259749059256964
40.36 0.0025980672611617406
40.37 0.00259864343504157
40.38 0.002599219114298723
40.39 0.0025997942990210188
40.4 0.002600368989298385
40.41 0.0026009431852193066
40.42 0.0026015168868727123
40.43 0.002602090094347753
40.44 0.002602662807733247
40.45 0.0026032350271187887
40.46 0.0026038067525929742
40.47 0.0026043779842450654
40.48 0.002604948722164102
40.49 0.0026055189664397904
40.5 0.00260608871716117
40.51 0.0026066579744173923
40.52 0.002607226738298163
40.53 0.002607795008893299
40.54 0.002608362786290841
40.55 0.0026089300705819385
40.56 0.0026094968618551873
40.57 0.002610063160199738
40.58 0.0026106289657058523
40.59 0.0026111942784627917
40.6 0.0026117590985612615
40.61 0.0026123234260894135
40.62 0.0026128872611376197
40.63 0.0026134506037959193
40.64 0.002614013454153463
40.65 0.0026145758123010676
40.66 0.0026151376783282165
40.67 0.002615699052324061
40.68 0.00261625993437975
40.69 0.0026168203245842125
40.7 0.002617380223028265
40.71 0.0026179396298018354
40.72 0.0026184985449948517
40.73 0.002619056968697242
40.74 0.0026196149009996006
40.75 0.0026201723419921885
40.76 0.002620729291764601
40.77 0.0026212857504073206
40.78 0.002621841718011053
40.79 0.0026223971946659486
40.8 0.002622952180462268
40.81 0.0026235066754900505
40.82 0.0026240606798408894
40.83 0.0026246141936039358
40.84 0.002625167216870894
40.85 0.002625719749731803
40.86 0.00262627179227648
40.87 0.0026268233445961853
40.88 0.002627374406781957
40.89 0.0026279249789241677
40.9 0.0026284750611133
40.91 0.0026290246534402817
40.92 0.0026295737559958177
40.93 0.0026301223688707243
40.94 0.0026306704921558177
40.95 0.00263121812594147
40.96 0.0026317652703203853
40.97 0.002632311925380715
40.98 0.0026328580912156063
40.99 0.002633403767915654
41.0 0.0026339489555712303
41.01 0.0026344936542742614
41.02 0.0026350378641145644
41.03 0.00263558158518451
41.04 0.002636124817574803
41.05 0.0026366675613762602
41.06 0.0026372098166804747
41.07 0.002637751583578596
41.08 0.002638292862162217
41.09 0.0026388336525220435
41.1 0.0026393739547497796
41.11 0.002639913768936686
41.12 0.0026404530951743554
41.13 0.0026409919335538268
41.14 0.002641530284166027
41.15 0.002642068147104215
41.16 0.002642605522458985
41.17 0.002643142410321042
41.18 0.002643678810782979
41.19 0.0026442147239357228
41.2 0.002644750149871533
41.21 0.0026452850886812262
41.22 0.0026458195404571727
41.23 0.00264635350529141
41.24 0.0026468869832747544
41.25 0.0026474199744995763
41.26 0.0026479524790571363
41.27 0.0026484844970396937
41.28 0.002649016028538842
41.29 0.0026495470736469517
41.3 0.0026500776324552833
41.31 0.002650607705056429
41.32 0.0026511372915414277
41.33 0.0026516663920028716
41.34 0.002652195006532687
41.35 0.002652723135223245
41.36 0.0026532507781658055
41.37 0.00265377793545285
41.38 0.0026543046071766385
41.39 0.0026548307934296522
41.4 0.0026553564943032626
41.41 0.002655881709889951
41.42 0.0026564064402820886
41.43 0.0026569306855714903
41.44 0.002657454445851193
41.45 0.0026579777212127897
41.46 0.0026585005117492067
41.47 0.002659022817552259
41.48 0.0026595446387144284
41.49 0.0026600659753281963
41.5 0.0026605868274859334
41.51 0.0026611071952801213
41.52 0.0026616270788029084
41.53 0.0026621464781474424
41.54 0.002662665393405983
41.55 0.0026631838246705675
41.56 0.0026637017720340106
41.57 0.002664219235589571
41.58 0.0026647362154293974
41.59 0.002665252711645305
41.6 0.002665768724331219
41.61 0.0026662842535796205
41.62 0.0026667992994822143
41.63 0.002667313862132148
41.64 0.0026678279416230133
41.65 0.002668341538046959
41.66 0.0026688546514969103
41.67 0.002669367282065016
41.68 0.002669879429845534
41.69 0.002670391094929836
41.7 0.002670902277411402
41.71 0.0026714129773831585
41.72 0.0026719231949383637
41.73 0.0026724329301694993
41.74 0.002672942183169824
41.75 0.0026734509540321527
41.76 0.0026739592428492998
41.77 0.002674467049714746
41.78 0.0026749743747217503
41.79 0.002675481217961906
41.8 0.002675987579530248
41.81 0.002676493459519036
41.82 0.0026769988580213067
41.83 0.0026775037751300967
41.84 0.00267800821093922
41.85 0.002678512165540936
41.86 0.002679015639029614
41.87 0.002679518631497957
41.88 0.00268002114303878
41.89 0.0026805231737454527
41.9 0.0026810247237128992
41.91 0.002681525793031714
41.92 0.0026820263817972645
41.93 0.002682526490102255
41.94 0.00268302611804061
41.95 0.0026835252657048114
41.96 0.002684023933188895
41.97 0.002684522120585675
41.98 0.002685019827989299
41.99 0.0026855170554935803
42.0 0.0026860138031908898
42.01 0.002686510071175263
42.02 0.0026870058595404034
42.03 0.0026875011683802352
42.04 0.0026879959977874623
42.05 0.0026884903478557876
42.06 0.0026889842186791357
42.07 0.0026894776103513207
42.08 0.0026899705229656012
42.09 0.0026904629566161242
42.1 0.0026909549113960374
42.11 0.0026914463873991545
42.12 0.0026919373847189565
42.13 0.00269242790344959
42.14 0.0026929179436857575
42.15 0.002693407505519052
42.16 0.002693896589044731
42.17 0.0026943851943558306
42.18 0.0026948733215469423
42.19 0.002695360970712102
42.2 0.0026958481419436797
42.21 0.002696334835336822
42.22 0.002696821050985343
42.23 0.002697306788982834
42.24 0.002697792049422998
42.25 0.0026982768323998707
42.26 0.0026987611380080434
42.27 0.0026992449663404416
42.28 0.0026997283174917674
42.29 0.0027002111915560567
42.3 0.0027006935886269012
42.31 0.002701175508798559
42.32 0.002701656952165399
42.33 0.0027021379188206796
42.34 0.0027026184088592142
42.35 0.0027030984223743726
42.36 0.0027035779594608567
42.37 0.0027040570202129244
42.38 0.0027045356047246116
42.39 0.002705013713089399
42.4 0.002705491345401989
42.41 0.0027059685017566393
42.42 0.0027064451822474966
42.43 0.002706921386968486
42.44 0.0027073971160140875
42.45 0.002707872369478337
42.46 0.002708347147455603
42.47 0.0027088214500404773
42.48 0.002709295277326995
42.49 0.0027097686294088597
42.5 0.00271024150638155
42.51 0.0027107139083377696
42.52 0.002711185835373775
42.53 0.002711657287582492
42.54 0.002712128265058733
42.55 0.0027125987678968677
42.56 0.0027130687961913758
42.57 0.002713538350036626
42.58 0.002714007429526988
42.59 0.0027144760347567187
42.6 0.002714944165820632
42.61 0.0027154118228126523
42.62 0.002715879005828037
42.63 0.0027163457149602666
42.64 0.0027168119503047095
42.65 0.0027172777119549574
42.66 0.0027177430000070446
42.67 0.002718207814553786
42.68 0.002718672155690438
42.69 0.0027191360235117035
42.7 0.00271959941811184
42.71 0.0027200623395856605
42.72 0.002720524788027645
42.73 0.0027209867635321627
42.74 0.0027214482661943595
42.75 0.0027219092961081603
42.76 0.0027223698533691554
42.77 0.0027228299380716026
42.78 0.0027232895503089827
42.79 0.002723748690177885
42.8 0.0027242073577715686
42.81 0.0027246655531851793
42.82 0.0027251232765135303
42.83 0.0027255805278507683
42.84 0.0027260373072924837
42.85 0.0027264936149328234
42.86 0.0027269494508668224
42.87 0.0027274048151887387
42.88 0.0027278597079940514
42.89 0.0027283141293767965
42.9 0.002728768079432675
42.91 0.0027292215582553903
42.92 0.002729674565939977
42.93 0.002730127102581803
42.94 0.002730579168275682
42.95 0.0027310307631157604
42.96 0.002731481887197962
42.97 0.002731932540615767
42.98 0.0027323827234643216
42.99 0.0027328324358391054
43.0 0.002733281677835153
43.01 0.002733730449546501
43.02 0.0027341787510685167
43.03 0.0027346265824960136
43.04 0.00273507394392436
43.05 0.0027355208354475913
43.06 0.002735967257161298
43.07 0.0027364132091602933
43.08 0.002736858691538946
43.09 0.00273730370439329
43.1 0.002737748247816918
43.11 0.0027381923219065296
43.12 0.002738635926755384
43.13 0.002739079062459182
43.14 0.0027395217291132923
43.15 0.0027399639268120835
43.16 0.0027404056556509238
43.17 0.0027408469157248483
43.18 0.002741287707128781
43.19 0.0027417280299573132
43.2 0.002742167884306479
43.21 0.002742607270270647
43.22 0.002743046187944298
43.23 0.0027434846374243538
43.24 0.002743922618803629
43.25 0.0027443601321790467
43.26 0.002744797177644198
43.27 0.002745233755295118
43.28 0.0027456698652266187
43.29 0.002746105507533958
43.3 0.0027465406823117267
43.31 0.002746975389655959
43.32 0.002747409629661246
43.33 0.0027478434024224008
43.34 0.0027482767080349024
43.35 0.002748709546593786
43.36 0.002749141918194309
43.37 0.002749573822931506
43.38 0.0027500052609007453
43.39 0.002750436232197173
43.4 0.0027508667369152695
43.41 0.0027512967751510686
43.42 0.0027517263469993836
43.43 0.0027521554525558045
43.44 0.0027525840919149225
43.45 0.0027530122651723277
43.46 0.002753439972422833
43.47 0.002753867213762251
43.48 0.0027542939892855056
43.49 0.0027547202990872988
43.5 0.0027551461432633317
43.51 0.0027555715219089727
43.52 0.00275599643511959
43.53 0.002756420882989885
43.54 0.0027568448656154487
43.55 0.002757268383091205
43.56 0.0027576914355124105
43.57 0.002758114022975322
43.58 0.0027585361455738644
43.59 0.0027589578034035167
43.6 0.0027593789965600912
43.61 0.002759799725138734
43.62 0.0027602199892350354
43.63 0.0027606397889434753
43.64 0.002761059124360088
43.65 0.0027614779955795754
43.66 0.002761896402697306
43.67 0.0027623143458088695
43.68 0.0027627318250096344
43.69 0.002763148840394969
43.7 0.002763565392059353
43.71 0.0027639814800985985
43.72 0.002764397104608296
43.73 0.0027648122656840357
43.74 0.0027652269634200755
43.75 0.0027656411979125606
43.76 0.002766054969256637
43.77 0.0027664682775478955
43.78 0.0027668811228810375
43.79 0.0027672935053516534
43.8 0.0027677054250557775
43.81 0.0027681168820874458
43.82 0.0027685278765430255
43.83 0.0027689384085174407
43.84 0.0027693484781059485
43.85 0.0027697580854044723
43.86 0.002770167230507936
43.87 0.002770575913511819
43.88 0.0027709841345114894
43.89 0.002771391893602315
43.9 0.0027717991908793316
43.91 0.002772206026438573
43.92 0.002772612400374408
43.93 0.002773018312783204
43.94 0.002773423763760441
43.95 0.002773828753400265
43.96 0.0027742332817992654
43.97 0.0027746373490521448
43.98 0.002775040955254604
43.99 0.0027754441005019004
44.0 0.002775846784889402
44.01 0.002776249008512366
44.02 0.0027766507714664934
44.03 0.0027770520738473747
44.04 0.002777452915749934
44.05 0.002777853297269317
44.06 0.0027782532185014475
44.07 0.002778652679541471
44.08 0.0027790516804849785
44.09 0.0027794502214280037
44.1 0.0027798483024641385
44.11 0.0027802459236905275
44.12 0.0027806430852012065
44.13 0.002781039787092432
44.14 0.002781436029460127
44.15 0.0027818318123979946
44.16 0.002782227136003179
44.17 0.0027826220003701607
44.18 0.0027830164055945295
44.19 0.0027834103517718756
44.2 0.002783803838996901
44.21 0.0027841968673659734
44.22 0.0027845894369736834
44.23 0.0027849815479161766
44.24 0.002785373200288377
44.25 0.0027857643941850974
44.26 0.0027861551297034826
44.27 0.0027865454069373463
44.28 0.002786935225982723
44.29 0.0027873245869346475
44.3 0.0027877134898890432
44.31 0.0027881019349411673
44.32 0.002788489922186388
44.33 0.002788877451719407
44.34 0.002789264523636814
44.35 0.002789651138032978
44.36 0.002790037295004155
44.37 0.0027904229946453807
44.38 0.0027908082370515785
44.39 0.002791193022319005
44.4 0.0027915773505426955
44.41 0.0027919612218174628
44.42 0.002792344636239452
44.43 0.002792727593904032
44.44 0.002793110094906348
44.45 0.002793492139341769
44.46 0.0027938737273059955
44.47 0.002794254858893175
44.48 0.0027946355342007845
44.49 0.0027950157533225273
44.5 0.0027953955163549926
44.51 0.0027957748233921054
44.52 0.002796153674530122
44.53 0.0027965320698652985
44.54 0.002796910009491005
44.55 0.0027972874935041636
44.56 0.0027976645219998098
44.57 0.0027980410950729784
44.58 0.0027984172128188156
44.59 0.002798792875334022
44.6 0.002799168082712189
44.61 0.00279954283504924
44.62 0.002799917132441543
44.63 0.002800290974983688
44.64 0.0028006643627711547
44.65 0.002801037295898978
44.66 0.0028014097744628597
44.67 0.002801781798558056
44.68 0.002802153368279603
44.69 0.002802524483723201
44.7 0.0028028951449839967
44.71 0.002803265352157136
44.72 0.0028036351053393194
44.73 0.0028040044046239165
44.74 0.002804373250107517
44.75 0.0028047416418850446
44.76 0.0028051095800517567
44.77 0.0028054770647030214
44.78 0.00280584409593454
44.79 0.002806210673840792
44.8 0.0028065767985175905
44.81 0.002806942470060414
44.82 0.00280730768856452
44.83 0.002807672454124832
44.84 0.00280803676683683
44.85 0.0028084006267963257
44.86 0.0028087640340974662
44.87 0.0028091269888361747
44.88 0.0028094894911083745
44.89 0.0028098515410084346
44.9 0.002810213138631834
44.91 0.002810574284074052
44.92 0.002810934977430124
44.93 0.0028112952187953066
44.94 0.0028116550082655234
44.95 0.002812014345935032
44.96 0.002812373231899201
44.97 0.0028127316662537316
44.98 0.0028130896490941026
44.99 0.0028134471805147943
45.0 0.0028138042606112856
45.01 0.002814160889479722
45.02 0.0028145170672143616
45.03 0.002814872793909906
45.04 0.002815228069662279
45.05 0.0028155828945675143
45.06 0.002815937268719315
45.07 0.0028162911922138267
45.08 0.002816644665145862
45.09 0.0028169976876109004
45.1 0.0028173502597034217
45.11 0.002817702381519238
45.12 0.002818054053154273
45.13 0.002818405274702007
45.14 0.002818756046258586
45.15 0.0028191063679192663
45.16 0.0028194562397788614
45.17 0.0028198056619322953
45.18 0.0028201546344751582
45.19 0.0028205031575025963
45.2 0.0028208512311093115
45.21 0.00282119885539156
45.22 0.002821546030442823
45.23 0.0028218927563596896
45.24 0.0028222390332360847
45.25 0.0028225848611681537
45.26 0.0028229302402500434
45.27 0.002823275170577566
45.28 0.0028236196522453127
45.29 0.0028239636853488737
45.3 0.002824307269983284
45.31 0.0028246504062429123
45.32 0.0028249930942234602
45.33 0.0028253353340198517
45.34 0.002825677125727233
45.35 0.0028260184694406387
45.36 0.0028263593652545493
45.37 0.002826699813264777
45.38 0.0028270398135666897
45.39 0.0028273793662543234
45.4 0.0028277184714228243
45.41 0.0028280571291675605
45.42 0.002828395339583234
45.43 0.00282873310276488
45.44 0.0028290704188084215
45.45 0.0028294072878073395
45.46 0.0028297437098577793
45.47 0.002830079685053777
45.48 0.0028304152134912552
45.49 0.0028307502952646946
45.5 0.002831084930468797
45.51 0.0028314191191993743
45.52 0.0028317528615499077
45.53 0.0028320861576170975
45.54 0.0028324190074948685
45.55 0.0028327514112774788
45.56 0.0028330833690614066
45.57 0.0028334148809403548
45.58 0.0028337459470093584
45.59 0.002834076567363897
45.6 0.002834406742098672
45.61 0.0028347364713084966
45.62 0.002835065755088073
45.63 0.0028353945935323255
45.64 0.0028357229867360667
45.65 0.002836050934794665
45.66 0.002836378437801712
45.67 0.0028367054958533533
45.68 0.0028370321090439576
45.69 0.002837358277468116
45.7 0.0028376840012208637
45.71 0.0028380092803970136
45.72 0.002838334115091379
45.73 0.0028386585053984392
45.74 0.002838982451413341
45.75 0.0028393059532311193
45.76 0.002839629010945699
45.77 0.00283995162465267
45.78 0.0028402737944456247
45.79 0.0028405955204202638
45.8 0.0028409168026718445
45.81 0.002841237641294514
45.82 0.002841558036382197
45.83 0.0028418779880299283
45.84 0.0028421974963332985
45.85 0.0028425165613863435
45.86 0.002842835183283543
45.87 0.0028431533621201543
45.88 0.0028434710979909905
45.89 0.0028437883909894213
45.9 0.002844105241211592
45.91 0.0028444216487509832
45.92 0.0028447376137035185
45.93 0.0028450531361627895
45.94 0.0028453682162232763
45.95 0.002845682853980236
45.96 0.0028459970495282594
45.97 0.0028463108029613826
45.98 0.0028466241143744186
45.99 0.0028469369838622915
46.0 0.0028472494115192593
46.01 0.0028475613974396907
46.02 0.00284787294171851
46.03 0.002848184044450308
46.04 0.002848494705729454
46.05 0.0028488049256499837
46.06 0.002849114704307376
46.07 0.0028494240417951122
46.08 0.002849732938208338
46.09 0.0028500413936409785
46.1 0.002850349408188846
46.11 0.0028506569819448657
46.12 0.002850964115004073
46.13 0.0028512708074615034
46.14 0.002851577059410304
46.15 0.002851882870945621
46.16 0.002852188242162712
46.17 0.0028524931731546133
46.18 0.002852797664015805
46.19 0.002853101714841544
46.2 0.0028534053257261993
46.21 0.002853708496763252
46.22 0.002854011228047515
46.23 0.002854313519673579
46.24 0.0028546153717355915
46.25 0.002854916784327699
46.26 0.0028552177575446036
46.27 0.0028555182914804522
46.28 0.0028558183862290587
46.29 0.0028561180418859022
46.3 0.0028564172585439085
46.31 0.0028567160362983346
46.32 0.0028570143752426613
46.33 0.002857312275472035
46.34 0.0028576097370797138
46.35 0.0028579067601605113
46.36 0.002858203344808685
46.37 0.0028584994911184936
46.38 0.002858795199183972
46.39 0.002859090469099157
46.4 0.00285938530095875
46.41 0.002859679694856343
46.42 0.002859973650886083
46.43 0.0028602671691424497
46.44 0.0028605602497197014
46.45 0.0028608528927114296
46.46 0.0028611450982125586
46.47 0.002861436866316236
46.48 0.0028617281971168307
46.49 0.0028620190907096
46.5 0.002862309547186803
46.51 0.0028625995666436976
46.52 0.002862889149173764
46.53 0.0028631782948717044
46.54 0.0028634670038308885
46.55 0.0028637552761455742
46.56 0.0028640431119101306
46.57 0.0028643305112175943
46.58 0.0028646174741624453
46.59 0.0028649040008393856
46.6 0.002865190091341674
46.61 0.002865475745763457
46.62 0.0028657609641983273
46.63 0.002866045746740653
46.64 0.0028663300934840263
46.65 0.002866614004522705
46.66 0.00286689747995017
46.67 0.0028671805198609013
46.68 0.0028674631243484905
46.69 0.0028677452935064185
46.7 0.0028680270274293873
46.71 0.0028683083262103226
46.72 0.0028685891899431493
46.73 0.0028688696187227913
46.74 0.0028691496126415084
46.75 0.0028694291717951126
46.76 0.0028697082962746423
46.77 0.002869986986176132
46.78 0.00287026524159284
46.79 0.002870543062617692
46.8 0.0028708204493455014
46.81 0.0028710974018691937
46.82 0.002871373920283138
46.83 0.0028716500046804816
46.84 0.0028719256551552608
46.85 0.002872200871800845
46.86 0.0028724756547113817
46.87 0.002872750003980018
46.88 0.002873023919700346
46.89 0.0028732974019672897
46.9 0.0028735704508727755
46.91 0.0028738430665110615
46.92 0.0028741152489764055
46.93 0.002874386998360845
46.94 0.0028746583147599702
46.95 0.0028749291982658187
46.96 0.002875199648971871
46.97 0.002875469666973496
46.98 0.002875739252361842
46.99 0.0028760084052320556
47.0 0.0028762771256767294
47.01 0.0028765454137901214
47.02 0.002876813269665046
47.03 0.0028770806933954285
47.04 0.0028773476850746382
47.05 0.002877614244795823
47.06 0.0028778803726524638
47.07 0.002878146068738041
47.08 0.002878411333146591
47.09 0.002878676165970706
47.1 0.002878940567303756
47.11 0.0028792045372395547
47.12 0.002879468075871805
47.13 0.0028797311832925443
47.14 0.0028799938595962526
47.15 0.0028802561048757447
47.16 0.002880517919224612
47.17 0.002880779302735892
47.18 0.0028810402555030645
47.19 0.002881300777619278
47.2 0.0028815608691774575
47.21 0.0028818205302711952
47.22 0.002882079760994194
47.23 0.0028823385614393793
47.24 0.002882596931699455
47.25 0.0028828548718672353
47.26 0.0028831123820374227
47.27 0.0028833694623020545
47.28 0.0028836261127543894
47.29 0.0028838823334883523
47.3 0.0028841381245956477
47.31 0.0028843934861708664
47.32 0.002884648418306046
47.33 0.0028849029210943344
47.34 0.002885156994629434
47.35 0.002885410639004493
47.36 0.0028856638543117707
47.37 0.002885916640645192
47.38 0.002886168998096572
47.39 0.002886420926759947
47.4 0.002886672426728576
47.41 0.0028869234980933856
47.42 0.0028871741409499663
47.43 0.0028874243553898005
47.44 0.002887674141505814
47.45 0.00288792349939182
47.46 0.002888172429139968
47.47 0.002888420930843183
47.48 0.002888669004594946
47.49 0.0028889166504869612
47.5 0.002889163868613487
47.51 0.002889410659066227
47.52 0.002889657021938996
47.53 0.002889902957323387
47.54 0.0028901484653136578
47.55 0.002890393546001624
47.56 0.002890638199479989
47.57 0.002890882425842123
47.58 0.00289112622518084
47.59 0.002891369597587734
47.6 0.0028916125431568407
47.61 0.0028918550619803085
47.62 0.002892097154150619
47.63 0.002892338819760698
47.64 0.00289258005890336
47.65 0.0028928208716708648
47.66 0.0028930612581562487
47.67 0.0028933012184522156
47.68 0.0028935407526505807
47.69 0.002893779860844936
47.7 0.002894018543127319
47.71 0.0028942567995905444
47.72 0.0028944946303259833
47.73 0.002894732035428005
47.74 0.0028949690149885354
47.75 0.0028952055690998346
47.76 0.002895441697853829
47.77 0.002895677401344554
47.78 0.0028959126796629375
47.79 0.002896147532902127
47.8 0.0028963819611542707
47.81 0.0028966159645122946
47.82 0.002896849543068347
47.83 0.002897082696914466
47.84 0.0028973154261437983
47.85 0.00289754773084816
47.86 0.0028977796111193665
47.87 0.0028980110670513426
47.88 0.0028982420987350155
47.89 0.002898472706263089
47.9 0.0028987028897279332
47.91 0.0028989326492221412
47.92 0.0028991619848373062
47.93 0.002899390896666354
47.94 0.0028996193848007668
47.95 0.002899847449333137
47.96 0.002900075090355947
47.97 0.0029003023079613444
47.98 0.002900529102241478
47.99 0.0029007554732880525
48.0 0.002900981421193549
48.01 0.0029012069460504497
48.02 0.0029014320479496813
48.03 0.002901656726984836
48.04 0.0029018809832472847
48.05 0.0029021048168290653
48.06 0.002902328227822215
48.07 0.0029025512163191047
48.08 0.0029027737824113276
48.09 0.002902995926191143
48.1 0.002903217647751366
48.11 0.0029034389471821465
48.12 0.002903659824576854
48.13 0.0029038802800274155
48.14 0.002904100313624869
48.15 0.0029043199254613628
48.16 0.002904539115629823
48.17 0.0029047578842211763
48.18 0.0029049762313275718
48.19 0.0029051941570409356
48.2 0.0029054116614528613
48.21 0.0029056287446558304
48.22 0.002905845406740548
48.23 0.002906061647800162
48.24 0.002906277467925711
48.25 0.0029064928672083434
48.26 0.0029067078457413187
48.27 0.0029069224036148977
48.28 0.0029071365409220062
48.29 0.0029073502577535715
48.3 0.002907563554201409
48.31 0.002907776430357667
48.32 0.002907988886313495
48.33 0.0029082009221612637
48.34 0.002908412537991456
48.35 0.0029086237338964427
48.36 0.002908834509967262
48.37 0.0029090448662966173
48.38 0.002909254802975547
48.39 0.0029094643200947568
48.4 0.0029096734177470607
48.41 0.0029098820960238303
48.42 0.0029100903550153268
48.43 0.0029102981948140316
48.44 0.0029105056155114273
48.45 0.002910712617198885
48.46 0.0029109191999673323
48.47 0.0029111253639090284
48.48 0.002911331109115456
48.49 0.002911536435677431
48.5 0.0029117413436858808
48.51 0.002911945833233176
48.52 0.002912149904410355
48.53 0.0029123535573089
48.54 0.002912556792019516
48.55 0.00291275960863413
48.56 0.002912962007244002
48.57 0.0029131639879399485
48.58 0.0029133655508135625
48.59 0.0029135666959558826
48.6 0.002913767423458613
48.61 0.0029139677334126812
48.62 0.0029141676259089033
48.63 0.002914367101039206
48.64 0.002914566158893961
48.65 0.00291476479956454
48.66 0.002914963023142647
48.67 0.002915160829718988
48.68 0.0029153582193843786
48.69 0.0029155551922303014
48.7 0.0029157517483480166
48.71 0.0029159478878278966
48.72 0.0029161436107614236
48.73 0.002916338917239525
48.74 0.0029165338073531277
48.75 0.0029167282811938255
48.76 0.0029169223388512133
48.77 0.0029171159804175506
48.78 0.0029173092059830985
48.79 0.0029175020156391174
48.8 0.0029176944094768675
48.81 0.002917886387586277
48.82 0.0029180779500588283
48.83 0.0029182690969850045
48.84 0.002918459828456066
48.85 0.00291865014456294
48.86 0.0029188400453959984
48.87 0.002919029531046502
48.88 0.0029192186016040456
48.89 0.0029194072571608887
48.9 0.0029195954978072924
48.91 0.00291978332363374
48.92 0.0029199707347303816
48.93 0.0029201577311890325
48.94 0.002920344313099732
48.95 0.002920530480553629
48.96 0.0029207162336412074
48.97 0.0029209015724526166
48.98 0.0029210864970788952
48.99 0.0029212710076101933
49.0 0.002921455104137771
49.01 0.002921638786751668
49.02 0.0029218220555427
49.03 0.002922004910601017
49.04 0.00292218735201788
49.05 0.002922369379882883
49.06 0.0029225509942870653
49.07 0.0029227321953203544
49.08 0.002922912983074233
49.09 0.0029230933576379625
49.1 0.002923273319103026
49.11 0.0029234528675589067
49.12 0.0029236320030960883
49.13 0.00292381072580572
49.14 0.0029239890357771747
49.15 0.0029241669331013798
49.16 0.002924344417868374
49.17 0.00292452149016853
49.18 0.002924698150092331
49.19 0.0029248743977297043
49.2 0.0029250502331710226
49.21 0.002925225656506547
49.22 0.0029254006678263167
49.23 0.0029255752672202595
49.24 0.002925749454780191
49.25 0.002925923230594152
49.26 0.0029260965947529582
49.27 0.0029262695473472045
49.28 0.0029264420884670406
49.29 0.0029266142182016175
49.3 0.0029267859366421956
49.31 0.0029269572438779257
49.32 0.002927128139999624
49.33 0.0029272986250962196
49.34 0.0029274686992586396
49.35 0.002927638362576812
49.36 0.002927807615140332
49.37 0.0029279764570389055
49.38 0.002928144888363682
49.39 0.0029283129092029236
49.4 0.0029284805196480024
49.41 0.002928647719787958
49.42 0.0029288145097130514
49.43 0.0029289808895127667
49.44 0.00292914685927681
49.45 0.0029293124190958864
49.46 0.0029294775690589248
49.47 0.0029296423092558532
49.48 0.002929806639776933
49.49 0.0029299705607114257
49.5 0.0029301340721492597
49.51 0.002930297174179697
49.52 0.0029304598668931092
49.53 0.002930622150378981
49.54 0.0029307840247265737
49.55 0.00293094549002626
49.56 0.0029311065463668573
49.57 0.002931267193838294
49.58 0.002931427432530498
49.59 0.00293158726253262
49.6 0.0029317466839344775
49.61 0.002931905696825221
49.62 0.002932064301294668
49.63 0.002932222497432524
49.64 0.002932380285327829
49.65 0.0029325376650704005
49.66 0.002932694636749389
49.67 0.0029328512004546115
49.68 0.002933007356274553
49.69 0.0029331631043001405
49.7 0.002933318444619859
49.71 0.0029334733773227484
49.72 0.0029336279024988476
49.73 0.0029337820202368636
49.74 0.0029339357306263913
49.75 0.002934089033757026
49.76 0.0029342419297173628
49.77 0.0029343944185975523
49.78 0.0029345465004863014
49.79 0.0029346981754724277
49.8 0.0029348494436461925
49.81 0.0029350003050953033
49.82 0.0029351507599107984
49.83 0.0029353008081801635
49.84 0.0029354504499934375
49.85 0.0029355996854392163
49.86 0.002935748514607095
49.87 0.0029358969375861133
49.88 0.002936044954464978
49.89 0.0029361925653331733
49.9 0.002936339770279184
49.91 0.0029364865693918274
49.92 0.002936632962761365
49.93 0.002936778950475616
49.94 0.0029369245326237303
49.95 0.0029370697092951925
49.96 0.002937214480578265
49.97 0.0029373588465620992
49.98 0.0029375028073356235
49.99 0.002937646362987656
50.0 0.0029377895136076804
50.01 0.0029379322592828494
50.02 0.0029380746001038682
50.03 0.0029382165361584445
50.04 0.002938358067535285
50.05 0.0029384991943234295
50.06 0.002938639916612251
50.07 0.0029387802344897906
50.08 0.0029389201480444216
50.09 0.002939059657365406
50.1 0.0029391987625415616
50.11 0.0029393374636612624
50.12 0.002939475760813104
50.13 0.002939613654085682
50.14 0.0029397511435673707
50.15 0.0029398882293470985
50.16 0.0029400249115134613
50.17 0.002940161190154611
50.18 0.0029402970653598093
50.19 0.002940432537216542
50.2 0.0029405676058141816
50.21 0.0029407022712407693
50.22 0.0029408365335845676
50.23 0.0029409703929347275
50.24 0.0029411038493792896
50.25 0.0029412369030060725
50.26 0.0029413695539043383
50.27 0.0029415018021629047
50.28 0.002941633647867814
50.29 0.0029417650911098825
50.3 0.0029418961319760406
50.31 0.002942026770554773
50.32 0.002942157006934787
50.33 0.0029422868412037895
50.34 0.0029424162734505988
50.35 0.0029425453037632554
50.36 0.002942673932229245
50.37 0.0029428021589381625
50.38 0.0029429299839764944
50.39 0.0029430574074338356
50.4 0.0029431844293975606
50.41 0.0029433110499557102
50.42 0.00294343726919688
50.43 0.002943563087208889
50.44 0.0029436885040790006
50.45 0.0029438135198966986
50.46 0.0029439381347493576
50.47 0.0029440623487247963
50.48 0.0029441861619111664
50.49 0.0029443095743960646
50.5 0.0029444325862677534
50.51 0.0029445551976142736
50.52 0.002944677408523444
50.53 0.002944799219083083
50.54 0.0029449206293810093
50.55 0.0029450416395047085
50.56 0.0029451622495431096
50.57 0.002945282459583587
50.58 0.002945402269712627
50.59 0.0029455216800198247
50.6 0.0029456406905922217
50.61 0.0029457593015173034
50.62 0.0029458775128833325
50.63 0.0029459953247771287
50.64 0.0029461127372878426
50.65 0.0029462297505014057
50.66 0.0029463463645063026
50.67 0.002946462579390685
50.68 0.0029465783952410396
50.69 0.002946693812146184
50.7 0.0029468088301927153
50.71 0.0029469234494687857
50.72 0.0029470376700611034
50.73 0.00294715149205782
50.74 0.0029472649155471986
50.75 0.00294737794061517
50.76 0.0029474905673506635
50.77 0.002947602795839388
50.78 0.0029477146261700504
50.79 0.0029478260584300253
50.8 0.002947937092706132
50.81 0.0029480477290864116
50.82 0.00294815796765735
50.83 0.002948267808507432
50.84 0.0029483772517230333
50.85 0.0029484862973917503
50.86 0.0029485949456005134
50.87 0.0029487031964369192
50.88 0.0029488110499885645
50.89 0.0029489185063420464
50.9 0.002949025565585073
50.91 0.002949132227804352
50.92 0.0029492384930868143
50.93 0.0029493443615203896
50.94 0.0029494498331921193
50.95 0.002949554908189045
50.96 0.0029496595865970976
50.97 0.0029497638685052063
50.98 0.0029498677539997464
50.99 0.002949971243166427
51.0 0.002950074336093955
51.01 0.002950177032868595
51.02 0.00295027933357761
51.03 0.0029503812383073758
51.04 0.0029504827471458217
51.05 0.0029505838601793233
51.06 0.002950684577494367
51.07 0.002950784899178327
51.08 0.002950884825318245
51.09 0.0029509843560002746
51.1 0.002951083491311679
51.11 0.0029511822313396108
51.12 0.0029512805761705563
51.13 0.002951378525891002
51.14 0.002951476080587656
51.15 0.0029515732403477823
51.16 0.002951670005257312
51.17 0.0029517663754042855
51.18 0.0029518623508739683
51.19 0.002951957931753957
51.2 0.0029520531181298493
51.21 0.0029521479100897974
51.22 0.0029522423077190663
51.23 0.0029523363111043643
51.24 0.002952429920333066
51.25 0.002952523135491103
51.26 0.0029526159566656274
51.27 0.0029527083839414603
51.28 0.0029528004174074196
51.29 0.0029528920571478823
51.3 0.002952983303251111
51.31 0.00295307415580226
51.32 0.0029531646148883706
51.33 0.002953254680595485
51.34 0.002953344353009979
51.35 0.0029534336322182275
51.36 0.002953522518306606
51.37 0.002953611011362045
51.38 0.0029536991114700317
51.39 0.0029537868187161642
51.4 0.0029538741331888163
51.41 0.002953961054972698
51.42 0.0029540475841542957
51.43 0.0029541337208200957
51.44 0.0029542194650558073
51.45 0.002954304816947917
51.46 0.0029543897765824667
51.47 0.002954474344045721
51.48 0.0029545585194235002
51.49 0.0029546423028019575
51.5 0.0029547256942680233
51.51 0.0029548086939062967
51.52 0.002954891301803264
51.53 0.002954973518045745
51.54 0.002955055342719115
51.55 0.002955136775909195
51.56 0.0029552178177024713
51.57 0.0029552984681842087
51.58 0.002955378727441005
51.59 0.0029554585955580137
51.6 0.0029555380726218328
51.61 0.002955617158717949
51.62 0.002955695853932072
51.63 0.002955774158350022
51.64 0.002955852072058618
51.65 0.002955929595142126
51.66 0.0029560067276869217
51.67 0.002956083469778936
51.68 0.0029561598215038787
51.69 0.0029562357829474584
51.7 0.0029563113541950514
51.71 0.0029563865353327
51.72 0.0029564613264454476
51.73 0.002956535727619669
51.74 0.002956609738940963
51.75 0.002956683360493928
51.76 0.0029567565923650507
51.77 0.0029568294346401514
51.78 0.002956901887403718
51.79 0.0029569739507419035
51.8 0.0029570456247398624
51.81 0.002957116909483748
51.82 0.002957187805058714
51.83 0.002957258311549582
51.84 0.002957328429042394
51.85 0.002957398157622415
51.86 0.0029574674973746884
51.87 0.0029575364483854782
51.88 0.0029576050107391616
51.89 0.0029576731845215587
51.9 0.0029577409698181567
51.91 0.0029578083667135546
51.92 0.0029578753752934617
51.93 0.002957941995643365
51.94 0.0029580082278471975
51.95 0.0029580740719920007
51.96 0.0029581395281623735
51.97 0.0029582045964420267
51.98 0.002958269276918446
51.99 0.002958333569675453
52.0 0.0029583974747982023
52.01 0.0029584609923718475
52.02 0.0029585241224809877
52.03 0.0029585868652117764
52.04 0.0029586492206485904
52.05 0.0029587111888761397
52.06 0.0029587727699807997
52.07 0.002958833964045837
52.08 0.0029588947711568503
52.09 0.00295895519139866
52.1 0.0029590152248568646
52.11 0.002959074871615508
52.12 0.0029591341317593
52.13 0.0029591930053747273
52.14 0.0029592514925451674
52.15 0.0029593095933554414
52.16 0.0029593673078910365
52.17 0.0029594246362358856
52.18 0.002959481578476142
52.19 0.0029595381346952943
52.2 0.0029595943049777196
52.21 0.002959650089409682
52.22 0.00295970548807456
52.23 0.00295976050105784
52.24 0.002959815128443566
52.25 0.002959869370316781
52.26 0.0029599232267615294
52.27 0.002959976697863187
52.28 0.0029600297837057976
52.29 0.0029600824843742934
52.3 0.0029601347999528294
52.31 0.0029601867305254492
52.32 0.002960238276177529
52.33 0.0029602894369938904
52.34 0.0029603402130576884
52.35 0.0029603906044539663
52.36 0.002960440611267545
52.37 0.002960490233582247
52.38 0.0029605394714827815
52.39 0.002960588325053193
52.4 0.0029606367943776357
52.41 0.0029606848795413754
52.42 0.0029607325806281226
52.43 0.0029607798977216992
52.44 0.0029608268309071484
52.45 0.0029608733802679588
52.46 0.0029609195458890625
52.47 0.0029609653278546144
52.48 0.0029610107262478813
52.49 0.0029610557411544614
52.5 0.0029611003726576213
52.51 0.00296114462084085
52.52 0.002961188485789412
52.53 0.002961231967586797
52.54 0.0029612750663172704
52.55 0.002961317782065098
52.56 0.0029613601149142132
52.57 0.0029614020649482153
52.58 0.0029614436322510374
52.59 0.002961484816906612
52.6 0.0029615256189997607
52.61 0.002961566038614083
52.62 0.0029616060758330676
52.63 0.0029616457307407584
52.64 0.0029616850034210884
52.65 0.0029617238939577684
52.66 0.002961762402434509
52.67 0.0029618005289354654
52.68 0.0029618382735447923
52.69 0.0029618756363453125
52.7 0.0029619126174210697
52.71 0.002961949216856774
52.72 0.002961985434734693
52.73 0.0029620212711390925
52.74 0.0029620567261541275
52.75 0.0029620917998630647
52.76 0.002962126492349282
52.77 0.0029621608036964897
52.78 0.0029621947339890653
52.79 0.002962228283309165
52.8 0.002962261451741721
52.81 0.002962294239369223
52.82 0.0029623266462759368
52.83 0.002962358672545018
52.84 0.0029623903182601774
52.85 0.002962421583504571
52.86 0.002962452468361465
52.87 0.002962482972914793
52.88 0.00296251309724771
52.89 0.002962542841443372
52.9 0.002962572205586267
52.91 0.0029626011897579962
52.92 0.002962629794043492
52.93 0.0029626580185247997
52.94 0.002962685863285963
52.95 0.002962713328410249
52.96 0.002962740413980036
52.97 0.002962767120079479
52.98 0.002962793446791623
52.99 0.002962819394199623
53.0 0.0029628449623858577
53.01 0.0029628701514348155
53.02 0.0029628949614290967
53.03 0.002962919392450969
53.04 0.00296294344458492
53.05 0.0029629671179128847
53.06 0.0029629904125187956
53.07 0.0029630133284846982
53.08 0.0029630358658945255
53.09 0.002963058024830878
53.1 0.0029630798053765783
53.11 0.0029631012076146712
53.12 0.0029631222316287564
53.13 0.0029631428775008795
53.14 0.002963163145313863
53.15 0.0029631830351507515
53.16 0.002963202547095145
53.17 0.002963221681228756
53.18 0.002963240437635073
53.19 0.002963258816397585
53.2 0.002963276817597893
53.21 0.002963294441318931
53.22 0.0029633116876435217
53.23 0.0029633285566543766
53.24 0.0029633450484345403
53.25 0.0029633611630661694
53.26 0.0029633769006326416
53.27 0.0029633922612158914
53.28 0.0029634072448987414
53.29 0.0029634218517640143
53.3 0.0029634360818938665
53.31 0.002963449935371787
53.32 0.0029634634122788217
53.33 0.002963476512699015
53.34 0.0029634892367136345
53.35 0.0029635015844060586
53.36 0.0029635135558584436
53.37 0.002963525151152946
53.38 0.002963536370372055
53.39 0.002963547213598927
53.4 0.00296355768091483
53.41 0.0029635677724031417
53.42 0.0029635774881453525
53.43 0.002963586828224174
53.44 0.0029635957927223178
53.45 0.0029636043817214963
53.46 0.002963612595304088
53.47 0.002963620433552472
53.48 0.002963627896548693
53.49 0.0029636349843752408
53.5 0.002963641697113828
53.51 0.002963648034847277
53.52 0.0029636539976565235
53.53 0.002963659585625167
53.54 0.0029636647988353637
53.55 0.0029636696373679383
53.56 0.0029636741013054912
53.57 0.002963678190730179
53.58 0.0029636819057246022
53.59 0.002963685246369474
53.6 0.0029636882127480613
53.61 0.00296369080494141
53.62 0.0029636930230323433
53.63 0.002963694867101352
53.64 0.0029636963372321468
53.65 0.00296369743350533
53.66 0.0029636981560033915
53.67 0.0029636985048079323
53.68 0.002963698480000998
53.69 0.002963698081664523
53.7 0.002963697309879665
53.71 0.0029636961647284688
53.72 0.0029636946462930913
53.73 0.002963692754655245
53.74 0.002963690489895865
53.75 0.002963687852097441
53.76 0.002963684841341685
53.77 0.0029636814577097548
53.78 0.0029636777012836957
53.79 0.002963673572144554
53.8 0.002963669070374819
53.81 0.0029636641960554266
53.82 0.0029636589492677556
53.83 0.0029636533300941847
53.84 0.002963647338615538
53.85 0.0029636409749131953
53.86 0.0029636342390692016
53.87 0.0029636271311650475
53.88 0.002963619651281446
53.89 0.002963611799501109
53.9 0.0029636035759036394
53.91 0.002963594980571971
53.92 0.0029635860135864833
53.93 0.0029635766750298886
53.94 0.0029635669649816787
53.95 0.002963556883524343
53.96 0.002963546430738817
53.97 0.002963535606706591
53.98 0.002963524411508489
53.99 0.002963512845226113
54.0 0.0029635009079408414
54.01 0.002963488599733388
54.02 0.0029634759206852435
54.03 0.0029634628708771205
54.04 0.0029634494503909536
54.05 0.002963435659307012
54.06 0.0029634214977072304
54.07 0.0029634069656715445
54.08 0.002963392063282444
54.09 0.002963376790619532
54.1 0.0029633611477647426
54.11 0.0029633451347989004
54.12 0.0029633287518026075
54.13 0.002963311998857354
54.14 0.0029632948760436317
54.15 0.0029632773834423753
54.16 0.0029632595211350754
54.17 0.002963241289202445
54.18 0.0029632226877243095
54.19 0.002963203716782936
54.2 0.002963184376457706
54.21 0.0029631646668308864
54.22 0.0029631445879827467
54.23 0.002963124139993223
54.24 0.0029631033229442494
54.25 0.0029630821369157623
54.26 0.002963060581988586
54.27 0.002963038658243544
54.28 0.0029630163657614617
54.29 0.0029629937046226074
54.3 0.0029629706749082496
54.31 0.0029629472766975473
54.32 0.00296292351007299
54.33 0.0029628993751140698
54.34 0.0029628748719014997
54.35 0.002962850000515438
54.36 0.0029628247610371528
54.37 0.0029627991535466913
54.38 0.0029627731781237676
54.39 0.002962746834850205
54.4 0.0029627201238054957
54.41 0.0029626930450713518
54.42 0.002962665598726155
54.43 0.0029626377848516183
54.44 0.0029626096035277882
54.45 0.002962581054835045
54.46 0.00296255213885388
54.47 0.002962522855664007
54.48 0.0029624932053463615
54.49 0.0029624631879805463
54.5 0.0029624328036472747
54.51 0.0029624020524265937
54.52 0.0029623709343989946
54.53 0.0029623394496439692
54.54 0.00296230759824212
54.55 0.0029622753802732715
54.56 0.0029622427958180264
54.57 0.0029622098449563206
54.58 0.002962176527768312
54.59 0.002962142844333826
54.6 0.0029621087947323543
54.61 0.0029620743790450543
54.62 0.002962039597351529
54.63 0.0029620044497314924
54.64 0.0029619689362649915
54.65 0.0029619330570320734
54.66 0.0029618968121128963
54.67 0.002961860201586508
54.68 0.002961823225533511
54.69 0.0029617858840336186
54.7 0.0029617481771665455
54.71 0.0029617101050128936
54.72 0.0029616716676507115
54.73 0.00296163286516149
54.74 0.002961593697623721
54.75 0.002961554165118785
54.76 0.0029615142677246187
54.77 0.002961474005522269
54.78 0.002961433378590561
54.79 0.0029613923870097647
54.8 0.0029613510308591495
54.81 0.0029613093102175414
54.82 0.0029612672251664307
54.83 0.002961224775784088
54.84 0.00296118196215045
54.85 0.0029611387843451187
54.86 0.0029610952424475867
54.87 0.002961051336537124
54.88 0.002961007066693222
54.89 0.002960962432995373
54.9 0.0029609174355236245
54.91 0.002960872074356913
54.92 0.002960826349574397
54.93 0.002960780261256124
54.94 0.00296073380948092
54.95 0.0029606869943282765
54.96 0.002960639815877242
54.97 0.002960592274208085
54.98 0.0029605443693995204
54.99 0.0029604961015305964
55.0 0.0029604474706804718
55.01 0.0029603984769288605
55.02 0.0029603491203545884
55.03 0.0029602994010373695
55.04 0.0029602493190559187
55.05 0.002960198874490061
55.06 0.002960148067417512
55.07 0.0029600968979187625
55.08 0.002960045366072528
55.09 0.0029599934719578558
55.1 0.002959941215653683
55.11 0.0029598885972391686
55.12 0.0029598356167932494
55.13 0.002959782274394529
55.14 0.0029597285701231657
55.15 0.002959674504057208
55.16 0.002959620076275593
55.17 0.0029595652868575906
55.18 0.0029595101358815823
55.19 0.0029594546234273933
55.2 0.0029593987495731833
55.21 0.002959342514397778
55.22 0.0029592859179804476
55.23 0.0029592289603996846
55.24 0.002959171641734204
55.25 0.0029591139620627205
55.26 0.002959055921464393
55.27 0.0029589975200177143
55.28 0.0029589387578017323
55.29 0.0029588796348940516
55.3 0.002958820151374275
55.31 0.002958760307321784
55.32 0.002958700102812961
55.33 0.00295863953792852
55.34 0.0029585786127460656
55.35 0.0029585173273446452
55.36 0.002958455681802752
55.37 0.002958393676198434
55.38 0.002958331310610518
55.39 0.002958268585117829
55.4 0.0029582054997985274
55.41 0.0029581420547303283
55.42 0.002958078249993168
55.43 0.002958014085664984
55.44 0.00295794956182327
55.45 0.0029578846785471846
55.46 0.002957819435914444
55.47 0.0029577538340054277
55.48 0.0029576878728961864
55.49 0.002957621552665546
55.5 0.002957554873392332
55.51 0.002957487835153927
55.52 0.002957420438029712
55.53 0.0029573526820968477
55.54 0.0029572845674346038
55.55 0.002957216094120585
55.56 0.002957147262232618
55.57 0.002957078071849528
55.58 0.0029570085230486987
55.59 0.002956938615909177
55.6 0.002956868350508124
55.61 0.002956797726924365
55.62 0.002956726745235838
55.63 0.0029566554055199257
55.64 0.0029565837078554535
55.65 0.0029565116523200263
55.66 0.0029564392389918037
55.67 0.0029563664679482793
55.68 0.0029562933392675017
55.69 0.0029562198530275197
55.7 0.002956146009306826
55.71 0.002956071808182581
55.72 0.0029559972497332776
55.73 0.0029559223340361873
55.74 0.0029558470611682486
55.75 0.0029557714312089534
55.76 0.002955695444235351
55.77 0.0029556191003253796
55.78 0.002955542399556532
55.79 0.0029554653420070798
55.8 0.0029553879277540718
55.81 0.002955310156875446
55.82 0.0029552320294485845
55.83 0.0029551535455518696
55.84 0.0029550747052621285
55.85 0.0029549955086571877
55.86 0.002954915955815096
55.87 0.00295483604681257
55.88 0.0029547557817283243
55.89 0.00295467516063852
55.9 0.0029545941836220946
55.91 0.002954512850755653
55.92 0.0029544311621164665
55.93 0.0029543491177829173
55.94 0.0029542667178317217
55.95 0.002954183962340373
55.96 0.0029541008513864764
55.97 0.002954017385047414
55.98 0.002953933563400124
55.99 0.0029538493865224336
56.0 0.002953764854491836
56.01 0.0029536799673847147
56.02 0.0029535947252791184
56.03 0.0029535091282519854
56.04 0.0029534231763809204
56.05 0.002953336869742529
56.06 0.0029532502084146373
56.07 0.002953163192474406
56.08 0.002953075821998552
56.09 0.0029529880970649014
56.1 0.0029529000177490605
56.11 0.0029528115841302993
56.12 0.002952722796284446
56.13 0.002952633654287884
56.14 0.002952544158219772
56.15 0.0029524543081550503
56.16 0.0029523641041718784
56.17 0.002952273546346973
56.18 0.002952182634756939
56.19 0.0029520913694794926
56.2 0.0029519997505906836
56.21 0.00295190777816845
56.22 0.002951815452288953
56.23 0.0029517227730292417
56.24 0.002951629740466033
56.25 0.002951536354676043
56.26 0.0029514426157369877
56.27 0.002951348523724584
56.28 0.0029512540787167696
56.29 0.0029511592807889286
56.3 0.002951064130018999
56.31 0.0029509686264828083
56.32 0.0029508727702575177
56.33 0.0029507765614199544
56.34 0.0029506800000463906
56.35 0.002950583086213987
56.36 0.0029504858199987938
56.37 0.0029503882014776384
56.38 0.002950290230727237
56.39 0.0029501919078240846
56.4 0.002950093232844897
56.41 0.0029499942058658357
56.42 0.002949894826963395
56.43 0.0029497950962146247
56.44 0.0029496950136953526
56.45 0.0029495945794828504
56.46 0.0029494937936529464
56.47 0.002949392656282024
56.48 0.002949291167446355
56.49 0.0029491893272229897
56.5 0.0029490871356877557
56.51 0.0029489845929174807
56.52 0.002948881698987771
56.53 0.0029487784539755646
56.54 0.002948674857956801
56.55 0.002948570911007753
56.56 0.002948466613204581
56.57 0.00294836196462378
56.58 0.0029482569653417334
56.59 0.002948151615434269
56.6 0.0029480459149776594
56.61 0.0029479398640477328
56.62 0.0029478334627209835
56.63 0.0029477267110736838
56.64 0.002947619609181995
56.65 0.0029475121571214125
56.66 0.0029474043549680973
56.67 0.002947296202798322
56.68 0.0029471877006882474
56.69 0.0029470788487138133
56.7 0.0029469696469506257
56.71 0.002946860095475068
56.72 0.002946750194363079
56.73 0.0029466399436898216
56.74 0.0029465293435324558
56.75 0.0029464183939658106
56.76 0.0029463070950663806
56.77 0.0029461954469094387
56.78 0.0029460834495717014
56.79 0.002945971103128553
56.8 0.0029458584076550443
56.81 0.002945745363227781
56.82 0.0029456319699224798
56.83 0.0029455182278147474
56.84 0.0029454041369798567
56.85 0.002945289697493969
56.86 0.0029451749094331348
56.87 0.002945059772872405
56.88 0.0029449442878873855
56.89 0.002944828454554016
56.9 0.0029447122729473474
56.91 0.002944595743143874
56.92 0.002944478865218647
56.93 0.0029443616392473837
56.94 0.002944244065305357
56.95 0.002944126143468062
56.96 0.0029440078738107722
56.97 0.0029438892564098706
56.98 0.0029437702913402974
56.99 0.0029436509786766596
57.0 0.0029435313184957845
57.01 0.002943411310872057
57.02 0.002943290955881417
57.03 0.0029431702535985815
57.04 0.0029430492040998235
57.05 0.0029429278074596388
57.06 0.0029428060637541886
57.07 0.002942683973057303
57.08 0.002942561535445809
57.09 0.002942438750993537
57.1 0.0029423156197770917
57.11 0.0029421921418710806
57.12 0.0029420683173501105
57.13 0.0029419441462900098
57.14 0.0029418196287660514
57.15 0.0029416947648528424
57.16 0.0029415695546261
57.17 0.002941443998159987
57.18 0.00294131809553011
57.19 0.0029411918468121856
57.2 0.002941065252080266
57.21 0.0029409383114102905
57.22 0.0029408110248762
57.23 0.002940683392553378
57.24 0.0029405554145168766
57.25 0.002940427090841302
57.26 0.002940298421602483
57.27 0.002940169406874471
57.28 0.0029400400467325394
57.29 0.002939910341251406
57.3 0.002939780290505456
57.31 0.0029396498945708505
57.32 0.002939519153520753
57.33 0.0029393880674312145
57.34 0.0029392566363766193
57.35 0.0029391248604312414
57.36 0.002938992739670465
57.37 0.0029388602741686753
57.38 0.002938727464000368
57.39 0.0029385943092412603
57.4 0.002938460809964627
57.41 0.002938326966245519
57.42 0.00293819277815921
57.43 0.002938058245779862
57.44 0.0029379233691818607
57.45 0.0029377881484399238
57.46 0.002937652583628436
57.47 0.002937516674822338
57.48 0.0029373804220959032
57.49 0.0029372438255236277
57.5 0.0029371068851802296
57.51 0.0029369696011397606
57.52 0.0029368319734767168
57.53 0.002936694002265927
57.54 0.0029365556875808885
57.55 0.002936417029496763
57.56 0.00293627802808738
57.57 0.0029361386834283465
57.58 0.0029359989955922705
57.59 0.0029358589646543143
57.6 0.002935718590688974
57.61 0.002935577873769968
57.62 0.0029354368139720144
57.63 0.0029352954113686103
57.64 0.0029351536660344735
57.65 0.002935011578044655
57.66 0.0029348691474714306
57.67 0.0029347263743907392
57.68 0.0029345832588753007
57.69 0.002934439801000277
57.7 0.002934296000839276
57.71 0.0029341518584666826
57.72 0.0029340073739555494
57.73 0.002933862547381927
57.74 0.0029337173788175352
57.75 0.0029335718683375367
57.76 0.002933426016016094
57.77 0.0029332798219272593
57.78 0.002933133286144529
57.79 0.0029329864087417334
57.8 0.002932839189793146
57.81 0.002932691629372264
57.82 0.0029325437275530275
57.83 0.002932395484410044
57.84 0.0029322469000163665
57.85 0.002932097974445602
57.86 0.0029319487077723583
57.87 0.0029317991000701316
57.88 0.0029316491514124188
57.89 0.0029314988618728277
57.9 0.0029313482315255213
57.91 0.0029311972604442182
57.92 0.0029310459487025264
57.93 0.0029308942963737206
57.94 0.0029307423035319635
57.95 0.00293058997025053
57.96 0.00293043729660325
57.97 0.002930284282663731
57.98 0.002930130928505137
57.99 0.0029299772342018526
58.0 0.00292982319982682
58.01 0.002929668825453202
58.02 0.0029295141111550516
58.03 0.002929359057006309
58.04 0.0029292036630794716
58.05 0.0029290479294483696
58.06 0.0029288918561866106
58.07 0.0029287354433675805
58.08 0.002928578691064554
58.09 0.0029284215993506946
58.1 0.002928264168299055
58.11 0.0029281063979842425
58.12 0.0029279482884783103
58.13 0.0029277898398553104
58.14 0.0029276310521885174
58.15 0.002927471925550984
58.16 0.002927312460015763
58.17 0.002927152655655574
58.18 0.0029269925125450236
58.19 0.0029268320307560547
58.2 0.002926671210362608
58.21 0.002926510051437181
58.22 0.002926348554053493
58.23 0.002926186718284929
58.24 0.0029260245442037647
58.25 0.002925862031883497
58.26 0.0029256991813965127
58.27 0.0029255359928174185
58.28 0.0029253724662174907
58.29 0.0029252086016707812
58.3 0.0029250443992501207
58.31 0.0029248798590280067
58.32 0.002924714981078047
58.33 0.0029245497654729613
58.34 0.002924384212284803
58.35 0.002924218321587624
58.36 0.0029240520934540326
58.37 0.0029238855279564158
58.38 0.002923718625168492
58.39 0.002923551385162315
58.4 0.0029233838080106045
58.41 0.002923215893786857
58.42 0.002923047642563237
58.43 0.002922879054412464
58.44 0.0029227101294073687
58.45 0.002922540867621448
58.46 0.0029223712691262005
58.47 0.0029222013339947894
58.48 0.0029220310623001566
58.49 0.0029218604541142446
58.5 0.00292168950951055
58.51 0.002921518228560571
58.52 0.002921346611338249
58.53 0.002921174657914638
58.54 0.002921002368364345
58.55 0.002920829742757425
58.56 0.0029206567811682627
58.57 0.002920483483668135
58.58 0.002920309850330871
58.59 0.0029201358812273037
58.6 0.0029199615764308184
58.61 0.0029197869360134687
58.62 0.0029196119600481962
58.63 0.0029194366486071655
58.64 0.002919261001762763
58.65 0.002919085019586931
58.66 0.0029189087021520566
58.67 0.002918732049530748
58.68 0.0029185550617955025
58.69 0.002918377739018041
58.7 0.002918200081270861
58.71 0.0029180220886259045
58.72 0.0029178437611562247
58.73 0.0029176650989330977
58.74 0.002917486102029132
58.75 0.0029173067705160483
58.76 0.002917127104466566
58.77 0.0029169471039529604
58.78 0.0029167667690470633
58.79 0.002916586099820373
58.8 0.002916405096346164
58.81 0.002916223758695269
58.82 0.002916042086940518
58.83 0.0029158600811532986
58.84 0.0029156777414058865
58.85 0.0029154950677711122
58.86 0.002915312060319586
58.87 0.002915128719123916
58.88 0.0029149450442560454
58.89 0.002914761035787805
58.9 0.0029145766937910267
58.91 0.0029143920183370975
58.92 0.00291420700949907
58.93 0.002914021667348221
58.94 0.0029138359919552714
58.95 0.002913649983393829
58.96 0.002913463641734726
58.97 0.0029132769670496828
58.98 0.002913089959410531
58.99 0.0029129026188892126
59.0 0.0029127149455573376
59.01 0.002912526939486515
59.02 0.0029123386007482432
59.03 0.002912149929414465
59.04 0.002911960925556789
59.05 0.0029117715892466034
59.06 0.0029115819205561833
59.07 0.002911391919555917
59.08 0.0029112015863178575
59.09 0.002911010920914503
59.1 0.0029108199234161303
59.11 0.002910628593895348
59.12 0.002910436932421989
59.13 0.0029102449390696616
59.14 0.0029100526139080873
59.15 0.002909859957009653
59.16 0.0029096669684453014
59.17 0.0029094736482861983
59.18 0.00290927999660473
59.19 0.002909086013471396
59.2 0.002908891698957805
59.21 0.002908697053135456
59.22 0.0029085020760754032
59.23 0.0029083067678488117
59.24 0.002908111128527291
59.25 0.0029079151581822282
59.26 0.002907718856884345
59.27 0.002907522224705028
59.28 0.0029073252617161094
59.29 0.002907127967988088
59.3 0.002906930343591352
59.31 0.002906732388599287
59.32 0.002906534103080727
59.33 0.0029063354871081692
59.34 0.0029061365407518913
59.35 0.0029059372640838355
59.36 0.002905737657174945
59.37 0.002905537720095497
59.38 0.0029053374529171005
59.39 0.0029051368557103663
59.4 0.0029049359285470144
59.41 0.002904734671496989
59.42 0.0029045330846323436
59.43 0.002904331168023133
59.44 0.002904128921740412
59.45 0.0029039263458552345
59.46 0.0029037234404388768
59.47 0.002903520205561838
59.48 0.0029033166412945066
59.49 0.0029031127477083807
59.5 0.0029029085248746256
59.51 0.0029027039728625192
59.52 0.002902499091744226
59.53 0.0029022938815896904
59.54 0.0029020883424708543
59.55 0.002901882474456774
59.56 0.0029016762776191696
59.57 0.0029014697520284294
59.58 0.0029012628977553856
59.59 0.0029010557148708704
59.6 0.002900848203444717
59.61 0.0029006403635483125
59.62 0.002900432195252156
59.63 0.002900223698626525
59.64 0.0029000148737424736
59.65 0.0028998057206698347
59.66 0.0028995962394792185
59.67 0.0028993864302419015
59.68 0.0028991762930277165
59.69 0.002898965827907607
59.7 0.0028987550349515168
59.71 0.002898543914229612
59.72 0.0028983324658132803
59.73 0.0028981206897721323
59.74 0.0028979085861770004
59.75 0.0028976961550981617
59.76 0.0028974833966057822
59.77 0.002897270310770028
59.78 0.0028970568976617317
59.79 0.002896843157350726
59.8 0.002896629089908176
59.81 0.0028964146954025827
59.82 0.0028961999739059996
59.83 0.0028959849254875936
59.84 0.002895769550218308
59.85 0.0028955538481674203
59.86 0.0028953378194059853
59.87 0.002895121464003503
59.88 0.002894904782030139
59.89 0.0028946877735561705
59.9 0.002894470438651875
59.91 0.0028942527773871962
59.92 0.0028940347898325225
59.93 0.0028938164760574647
59.94 0.002893597836131856
59.95 0.0028933788701258623
59.96 0.002893159578110427
59.97 0.0028929399601539396
59.98 0.0028927200163273437
59.99 0.002892499746700583
60.0 0.002892279151343269
60.01 0.002892058230325234
60.02 0.0028918369837164226
60.03 0.002891615411588
60.04 0.0028913935140075786
60.05 0.0028911712910456577
60.06 0.0028909487427731806
60.07 0.002890725869258759
60.08 0.002890502670573225
60.09 0.0028902791467850797
60.1 0.002890055297964822
60.11 0.002889831124182174
60.12 0.0028896066255067465
60.13 0.002889381802009039
60.14 0.002889156653756886
60.15 0.0028889311808215634
60.16 0.0028887053832714615
60.17 0.0028884792611775234
60.18 0.002888252814608583
60.19 0.00288802604363414
60.2 0.0028877989483240274
60.21 0.0028875715287479675
60.22 0.002887343784975349
60.23 0.002887115717074895
60.24 0.0028868873251175486
60.25 0.0028866586091719215
60.26 0.0028864295693078468
60.27 0.002886200205593936
60.28 0.002885970518100578
60.29 0.002885740506896939
60.3 0.002885510172052186
60.31 0.002885279513635708
60.32 0.002885048531717338
60.33 0.002884817226365466
60.34 0.0028845855976502577
60.35 0.0028843536456414354
60.36 0.0028841213704071667
60.37 0.0028838887720170625
60.38 0.002883655850540401
60.39 0.0028834226060469037
60.4 0.002883189038604961
60.41 0.002882955148284183
60.42 0.0028827209351546257
60.43 0.002882486399284123
60.44 0.0028822515407419536
60.45 0.002882016359598172
60.46 0.0028817808559209457
60.47 0.002881545029780219
60.48 0.002881308881244382
60.49 0.0028810724103827123
60.5 0.0028808356172644878
60.51 0.002880598501958209
60.52 0.0028803610645332656
60.53 0.002880123305059046
60.54 0.0028798852236037176
60.55 0.002879646820236781
60.56 0.0028794080950266254
60.57 0.0028791690480428622
60.58 0.002878929679354214
60.59 0.0028786899890291817
60.6 0.002878449977137487
60.61 0.002878209643746743
60.62 0.002877968988926116
60.63 0.0028777280127455507
60.64 0.002877486715273103
60.65 0.0028772450965772745
60.66 0.0028770031567265653
60.67 0.0028767608957914748
60.68 0.0028765183138385053
60.69 0.002876275410937379
60.7 0.0028760321871568184
60.71 0.0028757886425657686
60.72 0.0028755447772326193
60.73 0.002875300591225982
60.74 0.002875056084613914
60.75 0.0028748112574664697
60.76 0.00287456610985104
60.77 0.0028743206418364586
60.78 0.0028740748534913374
60.79 0.002873828744884399
60.8 0.0028735823160842555
60.81 0.0028733355671586303
60.82 0.0028730884981774674
60.83 0.0028728411092073802
60.84 0.00287259340031798
60.85 0.0028723453715781
60.86 0.0028720970230552423
60.87 0.0028718483548186846
60.88 0.0028715993669354845
60.89 0.002871350059475475
60.9 0.0028711004325061573
60.91 0.0028708504860958106
60.92 0.0028706002203128245
60.93 0.0028703496352261437
60.94 0.002870098730903825
60.95 0.002869847507413814
60.96 0.0028695959648243896
60.97 0.002869344103203497
60.98 0.0028690919226200817
60.99 0.0028688394231417558
61.0 0.002868586604837353
61.01 0.0028683334677749306
61.02 0.0028680800120216565
61.03 0.0028678262376460317
61.04 0.002867572144717001
61.05 0.002867317733302288
61.06 0.0028670630034692834
61.07 0.002866807955286821
61.08 0.002866552588823179
61.09 0.0028662969041458597
61.1 0.0028660409013223642
61.11 0.0028657845804213045
61.12 0.002865527941510404
61.13 0.0028652709846586077
61.14 0.002865013709932529
61.15 0.0028647561174013347
61.16 0.0028644982071317493
61.17 0.0028642399791923845
61.18 0.002863981433650853
61.19 0.002863722570574767
61.2 0.0028634633900321838
61.21 0.0028632038920911596
61.22 0.002862944076819529
61.23 0.002862683944284683
61.24 0.0028624234945549
61.25 0.0028621627276976813
61.26 0.00286190164378064
61.27 0.0028616402428713883
61.28 0.002861378525038094
61.29 0.002861116490347815
61.3 0.002860854138869273
61.31 0.0028605914706688607
61.32 0.002860328485815078
61.33 0.0028600651843746494
61.34 0.002859801566416298
61.35 0.002859537632007969
61.36 0.002859273381215055
61.37 0.0028590088141068337
61.38 0.0028587439307505846
61.39 0.0028584787312135873
61.4 0.0028582132155634543
61.41 0.002857947383867354
61.42 0.0028576812361933435
61.43 0.0028574147726083687
61.44 0.0028571479931809307
61.45 0.0028568808979767546
61.46 0.002856613487064008
61.47 0.0028563457605104148
61.48 0.002856077718383032
61.49 0.0028558093607491397
61.5 0.002855540687676572
61.51 0.0028552716992318317
61.52 0.002855002395482753
61.53 0.002854732776496949
61.54 0.0028544628423409213
61.55 0.002854192593081506
61.56 0.0028539220287874256
61.57 0.0028536511495251826
61.58 0.0028533799553619454
61.59 0.0028531084463643275
61.6 0.0028528366226003854
61.61 0.0028525644841369546
61.62 0.0028522920310412037
61.63 0.00285201926338019
61.64 0.002851746181220749
61.65 0.0028514727846304933
61.66 0.002851199073675925
61.67 0.0028509250484246573
61.68 0.002850650708943192
61.69 0.002850376055299031
61.7 0.002850101087558121
61.71 0.0028498258057885195
61.72 0.0028495502100579495
61.73 0.0028492743004315813
61.74 0.0028489980769771384
61.75 0.0028487215397613452
61.76 0.0028484446888517034
61.77 0.002848167524313605
61.78 0.002847890046215773
61.79 0.0028476122546235993
61.8 0.0028473341496051408
61.81 0.0028470557312266775
61.82 0.002846776999554268
61.83 0.0028464979546556357
61.84 0.002846218596597283
61.85 0.0028459389254454903
61.86 0.002845658941267759
61.87 0.0028453786441305917
61.88 0.0028450980340998244
61.89 0.002844817111243958
61.9 0.0028445358756277184
61.91 0.002844254327318829
61.92 0.00284397246638346
61.93 0.0028436902928890007
61.94 0.002843407806900733
61.95 0.002843125008486158
61.96 0.0028428418977118897
61.97 0.002842558474643986
61.98 0.002842274739349615
61.99 0.0028419906918945026
62.0 0.002841706332345706
62.01 0.0028414216607693943
62.02 0.002841136677232292
62.03 0.002840851381801235
62.04 0.0028405657745413926
62.05 0.0028402798555199338
62.06 0.00283999362480325
62.07 0.002839707082457954
62.08 0.0028394202285501047
62.09 0.002839133063146204
62.1 0.0028388455863119777
62.11 0.0028385577981147048
62.12 0.0028382696986205547
62.13 0.0028379812878949195
62.14 0.002837692566004524
62.15 0.00283740353301587
62.16 0.002837114188995238
62.17 0.002836824534008797
62.18 0.00283653456812194
62.19 0.002836244291401724
62.2 0.002835953703913985
62.21 0.0028356628057250033
62.22 0.0028353715969011706
62.23 0.002835080077507768
62.24 0.0028347882476115194
62.25 0.0028344961072782615
62.26 0.0028342036565746076
62.27 0.002833910895566061
62.28 0.0028336178243184573
62.29 0.0028333244428981885
62.3 0.0028330307513717568
62.31 0.002832736749804554
62.32 0.0028324424382615287
62.33 0.0028321478168107372
62.34 0.0028318528855160174
62.35 0.002831557644445426
62.36 0.002831262093662801
62.37 0.0028309662332356433
62.38 0.0028306700632290127
62.39 0.002830373583708634
62.4 0.002830076794740899
62.41 0.002829779696391199
62.42 0.0028294822887253712
62.43 0.0028291845718094732
62.44 0.0028288865457083423
62.45 0.002828588210489702
62.46 0.002828289566217501
62.47 0.002827990612957465
62.48 0.002827691350777095
62.49 0.002827391779739785
62.5 0.0028270918999123706
62.51 0.0028267917113603547
62.52 0.0028264912141499066
62.53 0.0028261904083460854
62.54 0.0028258892940142832
62.55 0.0028255878712200033
62.56 0.00282528614002997
62.57 0.0028249841005082432
62.58 0.0028246817527212142
62.59 0.0028243790967342752
62.6 0.0028240761326124852
62.61 0.0028237728604225687
62.62 0.0028234692802288075
62.63 0.002823165392097038
62.64 0.002822861196092763
62.65 0.002822556692281153
62.66 0.002822251880727933
62.67 0.002821946761498273
62.68 0.0028216413346575653
62.69 0.00282133560027098
62.7 0.0028210295584044642
62.71 0.002820723209123299
62.72 0.002820416552492211
62.73 0.0028201095885763694
62.74 0.002819802317441944
62.75 0.0028194947391535496
62.76 0.0028191868537769116
62.77 0.0028188786613762007
62.78 0.0028185701620176973
62.79 0.0028182613557669045
62.8 0.00281795224268766
62.81 0.0028176428228460226
62.82 0.002817333096306829
62.83 0.002817023063135027
62.84 0.002816712723396675
62.85 0.0028164020771555
62.86 0.002816091124478004
62.87 0.0028157798654281363
62.88 0.002815468300071955
62.89 0.0028151564284734087
62.9 0.002814844250698001
62.91 0.0028145317668110126
62.92 0.0028142189768765036
62.93 0.002813905880960421
62.94 0.0028135924791279354
62.95 0.0028132787714432173
62.96 0.0028129647579713257
62.97 0.002812650438777098
62.98 0.0028123358139255927
62.99 0.0028120208834816474
63.0 0.0028117056475100988
63.01 0.002811390106075784
63.02 0.002811074259243984
63.03 0.002810758107079092
63.04 0.002810441649645612
63.05 0.0028101248870090467
63.06 0.0028098078192329012
63.07 0.0028094904463833448
63.08 0.0028091727685245482
63.09 0.0028088547857201274
63.1 0.0028085364980369176
63.11 0.0028082179055384238
63.12 0.0028078990082893718
63.13 0.0028075798063542656
63.14 0.0028072602997980534
63.15 0.002806940488684684
63.16 0.002806620373079549
63.17 0.0028062999530470423
63.18 0.002805979228651334
63.19 0.0028056581999572616
63.2 0.002805336867029551
63.21 0.0028050152299325948
63.22 0.0028046932887308973
63.23 0.0028043710434887403
63.24 0.002804048494271294
63.25 0.002803725641141619
63.26 0.0028034024841656624
63.27 0.002803079023406263
63.28 0.00280275525892959
63.29 0.0028024311907990374
63.3 0.0028021068190787757
63.31 0.002801782143833642
63.32 0.0028014571651281406
63.33 0.00280113188302622
63.34 0.002800806297591829
63.35 0.002800480408890027
63.36 0.0028001542169849847
63.37 0.002799827721940429
63.38 0.0027995009238211965
63.39 0.0027991738226913476
63.4 0.002798846418614387
63.41 0.0027985187116554844
63.42 0.002798190701878589
63.43 0.0027978623893470944
63.44 0.002797533774126837
63.45 0.002797204856280322
63.46 0.0027968756358723867
63.47 0.002796546112967535
63.48 0.0027962162876286056
63.49 0.0027958861599203244
63.5 0.0027955557299071954
63.51 0.00279522499765239
63.52 0.00279489396322119
63.53 0.0027945626266766554
63.54 0.0027942309880830685
63.55 0.0027938990475032677
63.56 0.0027935668050028672
63.57 0.002793234260645372
63.58 0.0027929014144943975
63.59 0.002792568266614115
63.6 0.002792234817068029
63.61 0.0027919010659209764
63.62 0.002791567013235241
63.63 0.002791232659076104
63.64 0.0027908980035067366
63.65 0.002790563046590533
63.66 0.002790227788392219
63.67 0.0027898922289754102
63.68 0.002789556368403834
63.69 0.0027892202067403282
63.7 0.0027888837440499525
63.71 0.0027885469803955454
63.72 0.0027882099158413887
63.73 0.002787872550451209
63.74 0.0027875348842877345
63.75 0.0027871969174154687
63.76 0.0027868586498981385
63.77 0.0027865200817984714
63.78 0.0027861812131814157
63.79 0.0027858420441098097
63.8 0.0027855025746464923
63.81 0.0027851628048566335
63.82 0.002784822734802961
63.83 0.002784482364548424
63.84 0.002784141694157416
63.85 0.0027838007236929974
63.86 0.002783459453219228
63.87 0.0027831178827990577
63.88 0.002782776012495658
63.89 0.0027824338423732
63.9 0.002782091372494744
63.91 0.0027817486029236838
63.92 0.0027814055337234134
63.93 0.0027810621649575484
63.94 0.0027807184966889276
63.95 0.0027803745289809445
63.96 0.002780030261897659
63.97 0.002779685695502132
63.98 0.002779340829857535
63.99 0.0027789956650268177
64.0 0.0027786502010730407
64.01 0.002778304438060819
64.02 0.002777958376051548
64.03 0.0027776120151097317
64.04 0.0027772653552984305
64.05 0.0027769183966805944
64.06 0.002776571139319284
64.07 0.0027762235832781146
64.08 0.0027758757286197033
64.09 0.002775527575407555
64.1 0.0027751791237042855
64.11 0.0027748303735738444
64.12 0.002774481325078404
64.13 0.002774131978281358
64.14 0.002773782333246211
64.15 0.0027734323900352464
64.16 0.0027730821487121915
64.17 0.0027727316093392185
64.18 0.002772380771980276
64.19 0.0027720296366977593
64.2 0.0027716782035549503
64.21 0.002771326472613689
64.22 0.0027709744439384787
64.23 0.0027706221175912704
64.24 0.0027702694936351246
64.25 0.002769916572133324
64.26 0.0027695633531485964
64.27 0.002769209836743003
64.28 0.0027688560229804926
64.29 0.002768501911923016
64.3 0.0027681475036341885
64.31 0.002767792798175517
64.32 0.0027674377956109497
64.33 0.0027670824960032148
64.34 0.0027667268994145955
64.35 0.0027663710059079305
64.36 0.0027660148155452813
64.37 0.0027656583283908187
64.38 0.002765301544505938
64.39 0.0027649444639540333
64.4 0.0027645870867968325
64.41 0.0027642294130985068
64.42 0.0027638714429203404
64.43 0.002763513176325505
64.44 0.002763154613376617
64.45 0.0027627957541355164
64.46 0.0027624365986652633
64.47 0.0027620771470288075
64.48 0.0027617173992887656
64.49 0.0027613573555062
64.5 0.0027609970157452812
64.51 0.002760636380067183
64.52 0.002760275448535743
64.53 0.002759914221211912
64.54 0.0027595526981590845
64.55 0.0027591908794395437
64.56 0.002758828765115462
64.57 0.002758466355249678
64.58 0.00275810364990392
64.59 0.002757740649140805
64.6 0.0027573773530230605
64.61 0.0027570137616128587
64.62 0.002756649874971373
64.63 0.0027562856931623303
64.64 0.002755921216247681
64.65 0.0027555564442895975
64.66 0.0027551913773499193
64.67 0.002754826015491152
64.68 0.002754460358776134
64.69 0.002754094407266039
64.7 0.002753728161023261
64.71 0.0027533616201106392
64.72 0.0027529947845897906
64.73 0.002752627654522999
64.74 0.0027522602299724364
64.75 0.0027518925109999426
64.76 0.002751524497668356
64.77 0.0027511561900386283
64.78 0.0027507875881733757
64.79 0.0027504186921349927
64.8 0.0027500495019846527
64.81 0.0027496800177855274
64.82 0.00274931023959879
64.83 0.0027489401674869463
64.84 0.0027485698015112803
64.85 0.0027481991417338536
64.86 0.002747828188217172
64.87 0.002747456941022519
64.88 0.0027470854002128453
64.89 0.0027467135658492126
64.9 0.0027463414379934603
64.91 0.002745969016707983
64.92 0.002745596302053732
64.93 0.002745223294093213
64.94 0.0027448499928884873
64.95 0.00274447639850095
64.96 0.002744102510992108
64.97 0.0027437283304239113
64.98 0.0027433538568590876
64.99 0.0027429790903577
65.0 0.0027426040309828092
65.01 0.0027422286787955885
65.02 0.002741853033857544
65.03 0.002741477096231293
65.04 0.0027411008659772307
65.05 0.0027407243431580852
65.06 0.0027403475278348077
65.07 0.0027399704200689046
65.08 0.0027395930199225482
65.09 0.002739215327457467
65.1 0.0027388373427345014
65.11 0.0027384590658159347
65.12 0.00273808049676294
65.13 0.00273770163563658
65.14 0.002737322482498805
65.15 0.0027369430374116765
65.16 0.0027365633004360346
65.17 0.0027361832716336076
65.18 0.002735802951065791
65.19 0.002735422338793758
65.2 0.0027350414348796814
65.21 0.002734660239383735
65.22 0.002734278752368313
65.23 0.0027338969738943675
65.24 0.0027335149040241813
65.25 0.0027331325428174846
65.26 0.002732749890336894
65.27 0.002732366946643028
65.28 0.002731983711797392
65.29 0.0027316001858613825
65.3 0.0027312163688966162
65.31 0.0027308322609642666
65.32 0.0027304478621245076
65.33 0.002730063172439734
65.34 0.002729678191970897
65.35 0.0027292929207788363
65.36 0.00272890735892517
65.37 0.002728521506470849
65.38 0.0027281353634770467
65.39 0.0027277489300051583
65.4 0.002727362206115691
65.41 0.0027269751918708174
65.42 0.0027265878873302674
65.43 0.0027262002925558804
65.44 0.0027258124076086077
65.45 0.0027254242325500666
65.46 0.0027250357674405423
65.47 0.002724647012341652
65.48 0.0027242579673140144
65.49 0.002723868632418247
65.5 0.0027234790077165227
65.51 0.0027230890932679053
65.52 0.0027226988891350112
65.53 0.0027223083953781257
65.54 0.002721917612058311
65.55 0.0027215265392365184
65.56 0.002721135176973366
65.57 0.0027207435253303602
65.58 0.002720351584367231
65.59 0.002719959354146262
65.6 0.002719566834727072
65.61 0.002719174026170945
65.62 0.002718780928538389
65.63 0.002718387541891465
65.64 0.0027179938662890146
65.65 0.0027175999017927666
65.66 0.002717205648463672
65.67 0.002716811106361794
65.68 0.0027164162755487498
65.69 0.0027160211560847136
65.7 0.0027156257480298596
65.71 0.002715230051445805
65.72 0.002714834066392835
65.73 0.0027144377929312347
65.74 0.0027140412311219553
65.75 0.002713644381025837
65.76 0.002713247242702832
65.77 0.0027128498162138914
65.78 0.0027124521016196335
65.79 0.0027120540989807873
65.8 0.002711655808357305
65.81 0.002711257229810471
65.82 0.002710858363399793
65.83 0.0027104592091867774
65.84 0.0027100597672313764
65.85 0.002709660037593542
65.86 0.0027092600203346695
65.87 0.002708859715514933
65.88 0.0027084591231949506
65.89 0.0027080582434343414
65.9 0.0027076570762936125
65.91 0.002707255621833826
65.92 0.0027068538801154896
65.93 0.0027064518511977775
65.94 0.0027060495351416414
65.95 0.0027056469320076992
65.96 0.002705244041855903
65.97 0.0027048408647467603
65.98 0.0027044374007402228
65.99 0.0027040336498966866
66.0 0.002703629612276437
66.01 0.002703225287939426
66.02 0.0027028206769466046
66.03 0.002702415779357259
66.04 0.0027020105952322293
66.05 0.0027016051246313566
66.06 0.002701199367614593
66.07 0.0027007933242430004
66.08 0.002700386994575643
66.09 0.002699980378672806
66.1 0.0026995734765953294
66.11 0.00269916628840261
66.12 0.0026987588141546004
66.13 0.002698351053911807
66.14 0.0026979430077338495
66.15 0.0026975346756813456
66.16 0.0026971260578134704
66.17 0.002696717154191064
66.18 0.0026963079648735233
66.19 0.0026958984899210225
66.2 0.0026954887293939578
66.21 0.002695078683350949
66.22 0.002694668351853502
66.23 0.002694257734960348
66.24 0.002693846832731661
66.25 0.0026934356452277264
66.26 0.0026930241725081627
66.27 0.002692612414632589
66.28 0.002692200371661402
66.29 0.0026917880436538866
66.3 0.0026913754306692184
66.31 0.0026909625327693476
66.32 0.002690549350011895
66.33 0.0026901358824573673
66.34 0.002689722130165162
66.35 0.00268930809319623
66.36 0.002688893771608636
66.37 0.002688479165463553
66.38 0.0026880642748194905
66.39 0.002687649099736511
66.4 0.0026872336402748997
66.41 0.0026868178964934986
66.42 0.0026864018684521485
66.43 0.0026859855562103574
66.44 0.0026855689598282995
66.45 0.0026851520793653716
66.46 0.0026847349148800825
66.47 0.0026843174664329394
66.48 0.0026838997340836723
66.49 0.002683481717891456
66.5 0.0026830634179161317
66.51 0.002682644834216652
66.52 0.002682225966852636
66.53 0.0026818068158838138
66.54 0.002681387381369582
66.55 0.002680967663369227
66.56 0.0026805476619422564
66.57 0.00268012737714729
66.58 0.002679706809045612
66.59 0.0026792859576951766
66.6 0.002678864823155269
66.61 0.002678443405486841
66.62 0.002678021704746958
66.63 0.0026775997209957936
66.64 0.0026771774542936333
66.65 0.002676754904698986
66.66 0.002676332072270471
66.67 0.0026759089570683736
66.68 0.002675485559151869
66.69 0.0026750618785799096
66.7 0.0026746379154116706
66.71 0.002674213669706438
66.72 0.00267378914152383
66.73 0.0026733643309225785
66.74 0.0026729392379611916
66.75 0.0026725138626997325
66.76 0.002672088205197265
66.77 0.002671662265513075
66.78 0.0026712360437054494
66.79 0.002670809539834562
66.8 0.0026703827539587
66.81 0.0026699556861369267
66.82 0.0026695283364285283
66.83 0.0026691007048931237
66.84 0.0026686727915886665
66.85 0.002668244596575331
66.86 0.0026678161199106265
66.87 0.0026673873616548383
66.88 0.002666958321866364
66.89 0.0026665290006042675
66.9 0.0026660993979276126
66.91 0.002665669513894686
66.92 0.00266523934856544
66.93 0.0026648089019979393
66.94 0.0026643781742515804
66.95 0.0026639471653845392
66.96 0.0026635158754564348
66.97 0.0026630843045258867
66.98 0.002662652452651515
66.99 0.0026622203198923833
67.0 0.0026617879063064454
67.01 0.0026613552119539863
67.02 0.0026609222368926266
67.03 0.0026604889811814303
67.04 0.002660055444879572
67.05 0.002659621628045117
67.06 0.0026591875307373503
67.07 0.002658753153014226
67.08 0.0026583184949350303
67.09 0.0026578835565580494
67.1 0.0026574483379423475
67.11 0.002657012839146655
67.12 0.002656577060228593
67.13 0.0026561410012487796
67.14 0.0026557046622633917
67.15 0.0026552680433319376
67.16 0.002654831144513925
67.17 0.0026543939658670856
67.18 0.0026539565074502613
67.19 0.0026535187693212947
67.2 0.0026530807515396937
67.21 0.0026526424541623017
67.22 0.002652203877249737
67.23 0.002651765020859509
67.24 0.0026513258850501265
67.25 0.00265088646987921
67.26 0.002650446775406601
67.27 0.0026500068016900302
67.28 0.002649566548787563
67.29 0.002649126016757819
67.3 0.002648685205659751
67.31 0.0026482441155514236
67.32 0.0026478027464900133
67.33 0.0026473610985360274
67.34 0.002646919171746198
67.35 0.0026464769661794785
67.36 0.0026460344818929338
67.37 0.002645591718946738
67.38 0.002645148677397957
67.39 0.0026447053573054324
67.4 0.0026442617587264516
67.41 0.0026438178817203006
67.42 0.0026433737263446
67.43 0.0026429292926576364
67.44 0.0026424845807175856
67.45 0.0026420395905831784
67.46 0.002641594322311258
67.47 0.002641148775961555
67.48 0.002640702951590912
67.49 0.0026402568492579492
67.5 0.0026398104690205093
67.51 0.002639363810937545
67.52 0.0026389168750654557
67.53 0.0026384696614643044
67.54 0.0026380221701904905
67.55 0.0026375744013029667
67.56 0.0026371263548590207
67.57 0.002636678030917383
67.58 0.0026362294295356747
67.59 0.002635780550772182
67.6 0.0026353313946841928
67.61 0.0026348819613298824
67.62 0.002634432250767982
67.63 0.0026339822630554455
67.64 0.002633531998250116
67.65 0.002633081456410169
67.66 0.0026326306375944464
67.67 0.0026321795418592364
67.68 0.002631728169263159
67.69 0.0026312765198637234
67.7 0.0026308245937193275
67.71 0.002630372390887148
67.72 0.002629919911424916
67.73 0.002629467155391474
67.74 0.0026290141228432207
67.75 0.002628560813838332
67.76 0.002628107228435539
67.77 0.0026276533666912405
67.78 0.0026271992286632795
67.79 0.0026267448144094985
67.8 0.0026262901239885172
67.81 0.002625835157457068
67.82 0.002625379914873105
67.83 0.002624924396293471
67.84 0.002624468601777119
67.85 0.0026240125313807816
67.86 0.0026235561851623013
67.87 0.0026230995631789655
67.88 0.002622642665488728
67.89 0.0026221854921486543
67.9 0.002621728043217475
67.91 0.0026212703187511455
67.92 0.0026208123188083965
67.93 0.0026203540434455164
67.94 0.002619895492721125
67.95 0.0026194366666921765
67.96 0.002618977565416847
67.97 0.00261851818895098
67.98 0.0026180585373535292
67.99 0.0026175986106813376
68.0 0.0026171384089918037
68.01 0.002616677932341327
68.02 0.0026162171807894152
68.03 0.002615756154392135
68.04 0.002615294853206551
68.05 0.002614833277291284
68.06 0.0026143714267018447
68.07 0.002613909301497186
68.08 0.002613446901733152
68.09 0.0026129842274688064
68.1 0.0026125212787595498
68.11 0.0026120580556637796
68.12 0.0026115945582384503
68.13 0.0026111307865408495
68.14 0.0026106667406277095
68.15 0.002610202420556762
68.16 0.0026097378263850723
68.17 0.002609272958169595
68.18 0.0026088078159676176
68.19 0.0026083423998362054
68.2 0.002607876709832979
68.21 0.0026074107460150042
68.22 0.00260694450843868
68.23 0.002606477997161183
68.24 0.0026060112122400225
68.25 0.0026055441537319313
68.26 0.0026050768216943077
68.27 0.002604609216183995
68.28 0.00260414133725817
68.29 0.002603673184973676
68.3 0.0026032047593869123
68.31 0.0026027360605557215
68.32 0.002602267088536836
68.33 0.0026017978433879874
68.34 0.0026013283251637986
68.35 0.0026008585339235557
68.36 0.0026003884697231028
68.37 0.0025999181326198384
68.38 0.002599447522669718
68.39 0.0025989766399306946
68.4 0.002598505484458946
68.41 0.002598034056311649
68.42 0.002597562355545313
68.43 0.0025970903822170044
68.44 0.002596618136383344
68.45 0.0025961456181021747
68.46 0.0025956728274284524
68.47 0.0025951997644192426
68.48 0.002594726429133054
68.49 0.0025942528216243987
68.5 0.0025937789419520074
68.51 0.002593304790170836
68.52 0.0025928303663383945
68.53 0.002592355670511526
68.54 0.0025918807027466295
68.55 0.00259140546310066
68.56 0.0025909299516299056
68.57 0.0025904541683914317
68.58 0.0025899781134407496
68.59 0.0025895017868353687
68.6 0.0025890251886317994
68.61 0.002588548318886885
68.62 0.00258807117765647
68.63 0.002587593764997731
68.64 0.0025871160809667337
68.65 0.002586638125620211
68.66 0.002586159899014673
68.67 0.00258568140120663
68.68 0.0025852026322528143
68.69 0.0025847235922089595
68.7 0.00258424428113202
68.71 0.0025837646990782837
68.72 0.0025832848461043723
68.73 0.002582804722266352
68.74 0.002582324327621288
68.75 0.002581843662224803
68.76 0.002581362726133074
68.77 0.0025808815194040546
68.78 0.002580400042092368
68.79 0.002579918294254968
68.8 0.002579436275948699
68.81 0.002578953987228627
68.82 0.0025784714281519294
68.83 0.002577988598775005
68.84 0.0025775054991535873
68.85 0.0025770221293442974
68.86 0.0025765384894030907
68.87 0.0025760545793858114
68.88 0.002575570399350191
68.89 0.0025750859493509637
68.9 0.0025746012294447507
68.91 0.0025741162396881734
68.92 0.002573630980136077
68.93 0.0025731454508455265
68.94 0.002572659651873699
68.95 0.0025721735832747727
68.96 0.0025716872451058137
68.97 0.002571200637422888
68.98 0.002570713760282284
68.99 0.0025702266137392904
69.0 0.002569739197850307
69.01 0.002569251512671511
69.02 0.0025687635582593016
69.03 0.002568275334668857
69.04 0.0025677868419570204
69.05 0.0025672980801794143
69.06 0.0025668090493916607
69.07 0.00256631974965027
69.08 0.002565830181010642
69.09 0.0025653403435290656
69.1 0.0025648502372613846
69.11 0.0025643598622633323
69.12 0.002563869218591308
69.13 0.002563378306300712
69.14 0.0025628871254474994
69.15 0.0025623956760875144
69.16 0.0025619039582769343
69.17 0.002561411972071048
69.18 0.0025609197175260334
69.19 0.002560427194697179
69.2 0.0025599344036408844
69.21 0.0025594413444131048
69.22 0.002558948017068796
69.23 0.0025584544216638028
69.24 0.002557960558255301
69.25 0.002557466426897026
69.26 0.0025569720276449326
69.27 0.0025564773605564195
69.28 0.0025559824256851105
69.29 0.002555487223088515
69.3 0.002554991752820812
69.31 0.002554496014938068
69.32 0.002554000009496682
69.33 0.002553503736550944
69.34 0.002553007196157475
69.35 0.002552510388371676
69.36 0.0025520133132486134
69.37 0.0025515159708442425
69.38 0.0025510183612140747
69.39 0.002550520484414509
69.4 0.0025500223404993916
69.41 0.0025495239295248995
69.42 0.002549025251546766
69.43 0.0025485263066209463
69.44 0.0025480270948018413
69.45 0.0025475276161450733
69.46 0.0025470278707069305
69.47 0.00254652785854248
69.48 0.002546027579706789
69.49 0.002545527034255257
69.5 0.002545026222243618
69.51 0.002544525143726828
69.52 0.0025440237987611747
69.53 0.0025435221874009484
69.54 0.0025430203097025483
69.55 0.0025425181657195983
69.56 0.0025420157555087197
69.57 0.0025415130791258678
69.58 0.002541010136624444
69.59 0.0025405069280610704
69.6 0.0025400034534904803
69.61 0.002539499712968518
69.62 0.002538995706549363
69.63 0.002538491434289525
69.64 0.0025379868962426277
69.65 0.002537482092465404
69.66 0.0025369770230123656
69.67 0.0025364716879384686
69.68 0.002535966087299779
69.69 0.002535460221150032
69.7 0.00253495408954596
69.71 0.0025344476925415194
69.72 0.0025339410301916665
69.73 0.0025334341025519125
69.74 0.0025329269096777685
69.75 0.0025324194516238574
69.76 0.0025319117284452464
69.77 0.0025314037401971134
69.78 0.0025308954869337486
69.79 0.002530386968711662
69.8 0.0025298781855842556
69.81 0.0025293691376078176
69.82 0.002528859824836638
69.83 0.0025283502473257835
69.84 0.0025278404051295444
69.85 0.00252733029830432
69.86 0.002526819926904067
69.87 0.0025263092909835194
69.88 0.0025257983905984105
69.89 0.002525287225803141
69.9 0.0025247757966522233
69.91 0.002524264103200946
69.92 0.0025237521455043765
69.93 0.0025232399236165826
69.94 0.0025227274375929643
69.95 0.0025222146874882556
69.96 0.0025217016733571906
69.97 0.0025211883952549474
69.98 0.002520674853235483
69.99 0.002520161047354419
70.0 0.0025196469776652686
70.01 0.002519132644223987
70.02 0.002518618047084753
70.03 0.0025181031863027448
70.04 0.002517588061931808
70.05 0.002517072674027454
70.06 0.0025165570226435285
70.07 0.0025160411078355427
70.08 0.0025155249296572313
70.09 0.0025150084881642165
70.1 0.0025144917834106773
70.11 0.0025139748154514585
70.12 0.002513457584340517
70.13 0.002512940090132032
70.14 0.0025124223328817363
70.15 0.002511904312644031
70.16 0.002511386029472873
70.17 0.002510867483423218
70.18 0.0025103486745494674
70.19 0.002509829602906022
70.2 0.0025093102685471713
70.21 0.002508790671527983
70.22 0.0025082708119027464
70.23 0.0025077506897255297
70.24 0.0025072303050501787
70.25 0.0025067096579328707
70.26 0.0025061887484271184
70.27 0.0025056675765867675
70.28 0.0025051461424666632
70.29 0.0025046244461218725
70.3 0.002504102487605575
70.31 0.002503580266972505
70.32 0.002503057784276841
70.33 0.002502535039574205
70.34 0.0025020120329168893
70.35 0.0025014887643609596
70.36 0.0025009652339595956
70.37 0.0025004414417670873
70.38 0.0024999173878380576
70.39 0.0024993930722273516
70.4 0.002498868494987927
70.41 0.0024983436561741845
70.42 0.0024978185558413024
70.43 0.0024972931940429044
70.44 0.0024967675708336134
70.45 0.002496241686266387
70.46 0.002495715540396848
70.47 0.002495189133277731
70.48 0.0024946624649642146
70.49 0.0024941355355101447
70.5 0.002493608344969367
70.51 0.0024930808933968374
70.52 0.0024925531808454027
70.53 0.002492025207369686
70.54 0.0024914969730237546
70.55 0.002490968477862121
70.56 0.0024904397219377428
70.57 0.0024899107053053537
70.58 0.002489381428019022
70.59 0.002488851890132371
70.6 0.0024883220916994686
70.61 0.00248779203277516
70.62 0.002487261713411515
70.63 0.002486731133664044
70.64 0.0024862002935863714
70.65 0.0024856691932317876
70.66 0.0024851378326549156
70.67 0.0024846062119098233
70.68 0.0024840743310491353
70.69 0.0024835421901280297
70.7 0.002483009789199686
70.71 0.0024824771283183944
70.72 0.0024819442075372233
70.73 0.0024814110269104628
70.74 0.0024808775864926247
70.75 0.0024803438863363336
70.76 0.0024798099264954354
70.77 0.00247927570702422
70.78 0.002478741227976644
70.79 0.0024782064894061095
70.8 0.002477671491365796
70.81 0.0024771362339103264
70.82 0.0024766007170926585
70.83 0.002476064940967526
70.84 0.002475528905587998
70.85 0.002474992611007254
70.86 0.0024744560572792507
70.87 0.002473919244457279
70.88 0.0024733821725960725
70.89 0.0024728448417482563
70.9 0.002472307251967898
70.91 0.0024717694033092874
70.92 0.002471231295824272
70.93 0.002470692929567142
70.94 0.002470154304592298
70.95 0.0024696154209521426
70.96 0.0024690762787006326
70.97 0.002468536877891281
70.98 0.002467997218578044
70.99 0.002467457300813325
71.0 0.0024669171246517463
71.01 0.002466376690146377
71.02 0.0024658359973503963
71.03 0.0024652950463175394
71.04 0.002464753837100764
71.05 0.0024642123697539153
71.06 0.0024636706443302847
71.07 0.0024631286608833847
71.08 0.002462586419466617
71.09 0.0024620439201333832
71.1 0.0024615011629369743
71.11 0.0024609581479301257
71.12 0.002460414875166461
71.13 0.0024598713447001597
71.14 0.0024593275565839567
71.15 0.002458783510870699
71.16 0.0024582392076142323
71.17 0.002457694646866959
71.18 0.0024571498286836135
71.19 0.002456604753116265
71.2 0.002456059420218426
71.21 0.0024555138300436097
71.22 0.0024549679826443294
71.23 0.002454421878074542
71.24 0.002453875516387094
71.25 0.0024533288976351653
71.26 0.0024527820218720464
71.27 0.002452234889150806
71.28 0.00245168749952418
71.29 0.0024511398530457917
71.3 0.002450591949768266
71.31 0.0024500437897450045
71.32 0.002449495373030075
71.33 0.002448946699675103
71.34 0.002448397769733046
71.35 0.002447848583257639
71.36 0.0024472991403020616
71.37 0.0024467494409190493
71.38 0.002446199485161338
71.39 0.0024456492730821067
71.4 0.0024450988047346467
71.41 0.0024445480801716934
71.42 0.0024439970994465376
71.43 0.002443445862612026
71.44 0.0024428943697198946
71.45 0.0024423426208237675
71.46 0.0024417906159779346
71.47 0.002441238355233799
71.48 0.0024406858386446517
71.49 0.002440133066262895
71.5 0.002439580038142153
71.51 0.0024390267543348276
71.52 0.002438473214893766
71.53 0.0024379194198723697
71.54 0.002437365369322597
71.55 0.002436811063297517
71.56 0.002436256501850198
71.57 0.00243570168503382
71.58 0.0024351466128998966
71.59 0.0024345912855017193
71.6 0.0024340357028922455
71.61 0.0024334798651239886
71.62 0.0024329237722500174
71.63 0.0024323674243225124
71.64 0.00243181082139432
71.65 0.0024312539635189534
71.66 0.0024306968507481486
71.67 0.002430139483134197
71.68 0.002429581860730612
71.69 0.0024290239835897953
71.7 0.002428465851764483
71.71 0.0024279074653067445
71.72 0.0024273488242693153
71.73 0.002426789928705042
71.74 0.0024262307786664383
71.75 0.0024256713742059066
71.76 0.0024251117153764046
71.77 0.0024245518022298906
71.78 0.0024239916348195445
71.79 0.0024234312131972136
71.8 0.0024228705374153003
71.81 0.0024223096075269845
71.82 0.0024217484235841136
71.83 0.002421186985639867
71.84 0.0024206252937460926
71.85 0.0024200633479550815
71.86 0.0024195011483199025
71.87 0.002418938694892403
71.88 0.0024183759877250965
71.89 0.0024178130268707188
71.9 0.002417249812381228
71.91 0.002416686344308916
71.92 0.002416122622706962
71.93 0.0024155586476263258
71.94 0.0024149944191202977
71.95 0.0024144299372412803
71.96 0.002413865202041121
71.97 0.0024133002135722226
71.98 0.0024127349718869873
71.99 0.0024121694770373736
72.0 0.002411603729075784
72.01 0.0024110377280546214
72.02 0.0024104714740260658
72.03 0.002409904967042409
72.04 0.002409338207155609
72.05 0.002408771194418291
72.06 0.002408203928881636
72.07 0.0024076364105993786
72.08 0.002407068639621479
72.09 0.0024065006160022273
72.1 0.0024059323397922494
72.11 0.00240536381104528
72.12 0.002404795029812168
72.13 0.002404225996144982
72.14 0.002403656710096569
72.15 0.002403087171718443
72.16 0.0024025173810624523
72.17 0.0024019473381812206
72.18 0.0024013770431267067
72.19 0.002400806495950092
72.2 0.0024002356967045557
72.21 0.0023996646454416126
72.22 0.002399093342213332
72.23 0.0023985217870712283
72.24 0.002397949980067593
72.25 0.0023973779212547175
72.26 0.002396805610683894
72.27 0.0023962330484076366
72.28 0.002395660234477681
72.29 0.0023950871689457642
72.3 0.0023945138518638442
72.31 0.0023939402832839907
72.32 0.00239336646325794
72.33 0.0023927923918373173
72.34 0.0023922180690740813
72.35 0.0023916434950203014
72.36 0.002391068669727492
72.37 0.0023904935932477223
72.38 0.002389918265632729
72.39 0.002389342686934137
72.4 0.0023887668572039056
72.41 0.0023881907764939925
72.42 0.002387614444855357
72.43 0.002387037862340069
72.44 0.0023864610290005306
72.45 0.002385883944887923
72.46 0.002385306610053761
72.47 0.002384729024550114
72.48 0.002384151188427941
72.49 0.0023835731017403106
72.5 0.002382994764537405
72.51 0.002382416176872071
72.52 0.0023818373387950453
72.53 0.002381258250358176
72.54 0.0023806789116130878
72.55 0.0023800993226118505
72.56 0.0023795194834050903
72.57 0.0023789393940449877
72.58 0.002378359054583279
72.59 0.0023777784650712563
72.6 0.0023771976255602123
72.61 0.002376616536102105
72.62 0.0023760351967477833
72.63 0.00237545360754976
72.64 0.002374871768559106
72.65 0.002374289679826558
72.66 0.0023737073414041854
72.67 0.002373124753343614
72.68 0.002372541915697024
72.69 0.0023719588285138204
72.7 0.002371375491846628
72.71 0.0023707919057472937
72.72 0.002370208070266666
72.73 0.0023696239854558154
72.74 0.002369039651366145
72.75 0.002368455068049613
72.76 0.002367870235557179
72.77 0.002367285153940246
72.78 0.002366699823250329
72.79 0.0023661142435384974
72.8 0.002365528414855933
72.81 0.002364942337253928
72.82 0.0023643560107842188
72.83 0.0023637694354977645
72.84 0.0023631826114457466
72.85 0.002362595538679013
72.86 0.0023620082172503
72.87 0.0023614206472093446
72.88 0.0023608328286071067
72.89 0.0023602447614958777
72.9 0.0023596564459265057
72.91 0.002359067881950061
72.92 0.002358479069618058
72.93 0.0023578900089805677
72.94 0.0023573007000899926
72.95 0.002356711142996959
72.96 0.002356121337752315
72.97 0.002355531284407575
72.98 0.002354940983013143
72.99 0.0023543504336207555
73.0 0.002353759636281705
73.01 0.00235316859104695
73.02 0.0023525772979664517
73.03 0.0023519857570920566
73.04 0.0023513939684752794
73.05 0.002350801932165969
73.06 0.002350209648215973
73.07 0.0023496171166760282
73.08 0.0023490243375972053
73.09 0.0023484313110306854
73.1 0.0023478380370265395
73.11 0.002347244515636282
73.12 0.002346650746910539
73.13 0.0023460567309014912
73.14 0.0023454624676587654
73.15 0.002344867957233432
73.16 0.002344273199676228
73.17 0.0023436781950381125
73.18 0.0023430829433708222
73.19 0.002342487444724095
73.2 0.0023418916991492233
73.21 0.002341295706696722
73.22 0.0023406994674172177
73.23 0.0023401029813631125
73.24 0.0023395062485833673
73.25 0.0023389092691291635
73.26 0.0023383120430513493
73.27 0.002337714570401439
73.28 0.0023371168512292817
73.29 0.0023365188855860586
73.3 0.002335920673522063
73.31 0.0023353222150881425
73.32 0.002334723510334702
73.33 0.0023341245593136994
73.34 0.002333525362074429
73.35 0.0023329259186677387
73.36 0.002332326229145143
73.37 0.00233172629355638
73.38 0.0023311261119522975
73.39 0.002330525684383189
73.4 0.0023299250109006797
73.41 0.0023293240915542857
73.42 0.002328722926395854
73.43 0.0023281215154746793
73.44 0.002327519858841498
73.45 0.0023269179565468256
73.46 0.0023263158086423985
73.47 0.0023257134151773995
73.48 0.0023251107762023437
73.49 0.0023245078917690787
73.5 0.002323904761926454
73.51 0.0023233013867258734
73.52 0.0023226977662171855
73.53 0.0023220939004514607
73.54 0.0023214897894798803
73.55 0.002320885433350406
73.56 0.002320280832115551
73.57 0.0023196759858250537
73.58 0.002319070894529429
73.59 0.0023184655582793035
73.6 0.0023178599771241926
73.61 0.0023172541511152778
73.62 0.00231664808030263
73.63 0.0023160417647364318
73.64 0.00231543520446742
73.65 0.0023148283995452212
73.66 0.0023142213500211284
73.67 0.002313614055943991
73.68 0.0023130065173658787
73.69 0.002312398734335752
73.7 0.0023117907069042376
73.71 0.002311182435121517
73.72 0.002310573919038106
73.73 0.002309965158704408
73.74 0.002309356154169162
73.75 0.002308746905484327
73.76 0.002308137412699307
73.77 0.002307527675864618
73.78 0.0023069176950299974
73.79 0.0023063074702457387
73.8 0.0023056970015616907
73.81 0.0023050862890289237
73.82 0.0023044753326968426
73.83 0.0023038641326159626
73.84 0.0023032526888355775
73.85 0.0023026410014068688
73.86 0.002302029070378686
73.87 0.0023014168958020997
73.88 0.0023008044777265146
73.89 0.002300191816202557
73.9 0.0022995789112798537
73.91 0.002298965763008143
73.92 0.0022983523714388276
73.93 0.002297738736620092
73.94 0.0022971248586027837
73.95 0.002296510737436863
73.96 0.0022958963731719573
73.97 0.002295281765858359
73.98 0.0022946669155462507
73.99 0.002294051822284926
74.0 0.0022934364861253442
74.01 0.002292820907115578
74.02 0.002292205085307586
74.03 0.0022915890207495515
74.04 0.002290972713492101
74.05 0.0022903561635856384
74.06 0.0022897393710786806
74.07 0.00228912233602252
74.08 0.002288505058466006
74.09 0.002287887538458988
74.1 0.002287269776051648
74.11 0.002286651771293613
74.12 0.002286033524235065
74.13 0.0022854150349251867
74.14 0.0022847963034137164
74.15 0.002284177329750503
74.16 0.0022835581139858396
74.17 0.002282938656168465
74.18 0.0022823189563492274
74.19 0.0022816990145771987
74.2 0.0022810788309014507
74.21 0.0022804584053729426
74.22 0.0022798377380404133
74.23 0.002279216828953712
74.24 0.002278595678162687
74.25 0.002277974285716966
74.26 0.0022773526516657316
74.27 0.002276730776059499
74.28 0.002276108658947229
74.29 0.0022754863003779935
74.3 0.0022748637004024186
74.31 0.0022742408590697982
74.32 0.0022736177764289822
74.33 0.0022729944525308188
74.34 0.0022723708874230475
74.35 0.0022717470811566276
74.36 0.002271123033780964
74.37 0.0022704987453450176
74.38 0.0022698742158981933
74.39 0.002269249445490229
74.4 0.002268624434171085
74.41 0.0022679991819898326
74.42 0.0022673736889954332
74.43 0.0022667479552374026
74.44 0.0022661219807659227
74.45 0.0022654957656301766
74.46 0.002264869309878792
74.47 0.002264242613561951
74.48 0.0022636156767288362
74.49 0.002262988499428964
74.5 0.002262361081711184
74.51 0.002261733423625012
74.52 0.002261105525220297
74.53 0.0022604773865457783
74.54 0.0022598490076506383
74.55 0.0022592203885849482
74.56 0.0022585915293968917
74.57 0.002257962430137206
74.58 0.0022573330908538525
74.59 0.0022567035115966805
74.6 0.002256073692414984
74.61 0.0022554436333576122
74.62 0.0022548133344738597
74.63 0.00225418279581302
74.64 0.0022535520174247203
74.65 0.0022529209993573662
74.66 0.0022522897416608068
74.67 0.0022516582443840027
74.68 0.002251026507576137
74.69 0.0022503945312857265
74.7 0.002249762315562953
74.71 0.0022491298604557786
74.72 0.002248497166014496
74.73 0.002247864232287844
74.74 0.0022472310593243394
74.75 0.0022465976471736093
74.76 0.0022459639958845035
74.77 0.0022453301055064268
74.78 0.002244695976087452
74.79 0.002244061607677761
74.8 0.0022434270003255374
74.81 0.0022427921540808526
74.82 0.002242157068991335
74.83 0.0022415217451065006
74.84 0.002240886182475643
74.85 0.0022402503811478347
74.86 0.002239614341171814
74.87 0.0022389780625960976
74.88 0.0022383415454695355
74.89 0.0022377047898425317
74.9 0.002237067795762493
74.91 0.002236430563278713
74.92 0.0022357930924399305
74.93 0.0022351553832952176
74.94 0.002234517435894201
74.95 0.0022338792502845095
74.96 0.002233240826515215
74.97 0.002232602164635056
74.98 0.0022319632646944365
74.99 0.0022313241267400974
75.0 0.0022306847508216654
75.01 0.0022300451369883234
75.02 0.002229405285287811
75.03 0.0022287651957701993
75.04 0.002228124868483783
75.05 0.0022274843034767455
75.06 0.002226843500797715
75.07 0.0022262024604964292
75.08 0.002225561182621183
75.09 0.002224919667220604
75.1 0.002224277914342765
75.11 0.0022236359240374037
75.12 0.002222993696352482
75.13 0.002222351231337183
75.14 0.00222170852903969
75.15 0.0022210655895089637
75.16 0.002220422412793077
75.17 0.002219778998941435
75.18 0.0022191353480024434
75.19 0.0022184914600236194
75.2 0.0022178473350552563
75.21 0.0022172029731449827
75.22 0.0022165583743410933
75.23 0.002215913538692993
75.24 0.00221526846624831
75.25 0.002214623157056006
75.26 0.002213977611164597
75.27 0.002213331828622933
75.28 0.002212685809478754
75.29 0.00221203955378102
75.3 0.0022113930615786925
75.31 0.002210746332919178
75.32 0.002210099367851659
75.33 0.0022094521664240974
75.34 0.002208804728685121
75.35 0.0022081570546836904
75.36 0.0022075091444673234
75.37 0.0022068609980849807
75.38 0.002206212615584735
75.39 0.002205563997014659
75.4 0.0022049151424243796
75.41 0.0022042660518611923
75.42 0.002203616725373503
75.43 0.002202967163009717
75.44 0.0022023173648189065
75.45 0.002201667330848367
75.46 0.002201017061146393
75.47 0.0022003665557619456
75.48 0.002199715814742653
75.49 0.0021990648381380318
75.5 0.0021984136259951548
75.51 0.002197762178362095
75.52 0.002197110495287702
75.53 0.0021964585768203815
75.54 0.0021958064230078733
75.55 0.00219515403389825
75.56 0.0021945014095402504
75.57 0.00219384854998117
75.58 0.0021931954552703026
75.59 0.002192542125455721
75.6 0.0021918885605844984
75.61 0.002191234760705041
75.62 0.002190580725867197
75.63 0.0021899264561167087
75.64 0.0021892719515033132
75.65 0.0021886172120740843
75.66 0.0021879622378774277
75.67 0.002187307028961527
75.68 0.002186651585374899
75.69 0.0021859959071643953
75.7 0.0021853399943791985
75.71 0.002184683847066715
75.72 0.002184027465275684
75.73 0.002183370849053623
75.74 0.0021827139984480493
75.75 0.0021820569135072576
75.76 0.0021813995942795428
75.77 0.0021807420408135325
75.78 0.00218008425315519
75.79 0.0021794262313546975
75.8 0.002178767975457796
75.81 0.0021781094855144456
75.82 0.0021774507615708316
75.83 0.002176791803676359
75.84 0.002176132611878101
75.85 0.0021754731862240195
75.86 0.002174813526761854
75.87 0.002174153633539788
75.88 0.0021734935066055616
75.89 0.002172833146007358
75.9 0.0021721725517920287
75.91 0.0021715117240077575
75.92 0.002170850662703394
75.93 0.002170189367925124
75.94 0.0021695278397220186
75.95 0.0021688660781412628
75.96 0.002168204083230374
75.97 0.002167541855037869
75.98 0.002166879393611043
75.99 0.002166216698997525
76.0 0.0021655537712451656
76.01 0.002164890610401815
76.02 0.002164227216514769
76.03 0.0021635635896324334
76.04 0.0021628997298016595
76.05 0.0021622356370702978
76.06 0.002161571311485977
76.07 0.0021609067530975468
76.08 0.0021602419619511926
76.09 0.002159576938094876
76.1 0.0021589116815757814
76.11 0.002158246192443203
76.12 0.0021575804707431034
76.13 0.002156914516523223
76.14 0.0021562483298316337
76.15 0.0021555819107157426
76.16 0.0021549152592234
76.17 0.0021542483754014574
76.18 0.0021535812592978765
76.19 0.0021529139109602857
76.2 0.0021522463304359807
76.21 0.002151578517772479
76.22 0.002150910473017076
76.23 0.002150242196217955
76.24 0.0021495736874215243
76.25 0.002148904946676411
76.26 0.0021482359740285784
76.27 0.0021475667695274314
76.28 0.0021468973332189334
76.29 0.0021462276651503798
76.3 0.0021455577653706204
76.31 0.0021448876339246192
76.32 0.0021442172708616702
76.33 0.002143546676229735
76.34 0.002142875850074555
76.35 0.002142204792443869
76.36 0.0021415335033856397
76.37 0.002140861982946718
76.38 0.002140190231174288
76.39 0.002139518248115313
76.4 0.00213884603381842
76.41 0.0021381735883296837
76.42 0.0021375009116970656
76.43 0.002136828003967084
76.44 0.0021361548651880335
76.45 0.0021354814954063217
76.46 0.002134807894669466
76.47 0.002134134063024651
76.48 0.0021334600005193938
76.49 0.0021327857072008793
76.5 0.0021321111831149597
76.51 0.0021314364283105958
76.52 0.002130761442834639
76.53 0.0021300862267338294
76.54 0.0021294107800546858
76.55 0.0021287351028453916
76.56 0.0021280591951527983
76.57 0.0021273830570237573
76.58 0.002126706688505564
76.59 0.002126030089645181
76.6 0.002125353260490459
76.61 0.002124676201087694
76.62 0.0021239989114838487
76.63 0.0021233213917264404
76.64 0.0021226436418623207
76.65 0.002121965661937786
76.66 0.0021212874520012415
76.67 0.002120609012099428
76.68 0.002119930342278198
76.69 0.0021192514425857345
76.7 0.0021185723130686673
76.71 0.002117892953774292
76.72 0.0021172133647484603
76.73 0.0021165335460389123
76.74 0.0021158534976929433
76.75 0.0021151732197565165
76.76 0.0021144927122779267
76.77 0.002113811975303248
76.78 0.002113131008878999
76.79 0.002112449813052475
76.8 0.0021117683878707494
76.81 0.0021110867333798966
76.82 0.0021104048496282113
76.83 0.0021097227366611015
76.84 0.00210904039452664
76.85 0.00210835782327079
76.86 0.002107675022940403
76.87 0.002106991993582552
76.88 0.002106308735244089
76.89 0.002105625247971421
76.9 0.0021049415318121767
76.91 0.002104257586811653
76.92 0.002103573413018367
76.93 0.0021028890104779485
76.94 0.002102204379237582
76.95 0.00210151951934312
76.96 0.002100834430842302
76.97 0.0021001491137810913
76.98 0.002099463568207449
76.99 0.002098777794167006
77.0 0.002098091791705947
77.01 0.002097405560872012
77.02 0.002096719101711164
77.03 0.0020960324142705877
77.04 0.002095345498596357
77.05 0.002094658354736101
77.06 0.002093970982734894
77.07 0.002093283382640365
77.08 0.0020925955544989217
77.09 0.002091907498357415
77.1 0.002091219214261697
77.11 0.0020905307022591746
77.12 0.002089841962395478
77.13 0.00208915299471768
77.14 0.002088463799272411
77.15 0.0020877743761058554
77.16 0.002087084725265087
77.17 0.002086394846796291
77.18 0.00208570474074532
77.19 0.002085014407159358
77.2 0.0020843238460852564
77.21 0.0020836330575686457
77.22 0.002082942041656266
77.23 0.002082250798394414
77.24 0.0020815593278298294
77.25 0.002080867630009031
77.26 0.0020801757049777603
77.27 0.002079483552782646
77.28 0.002078791173470207
77.29 0.002078098567087183
77.3 0.002077405733679427
77.31 0.00207671267329379
77.32 0.0020760193859765685
77.33 0.0020753258717729484
77.34 0.0020746321307311133
77.35 0.0020739381628956943
77.36 0.002073243968313654
77.37 0.0020725495470313993
77.38 0.002071854899095449
77.39 0.002071160024551544
77.4 0.0020704649234464245
77.41 0.002069769595825832
77.42 0.002069074041736396
77.43 0.0020683782612241908
77.44 0.002067682254335179
77.45 0.002066986021116546
77.46 0.002066289561613366
77.47 0.0020655928758719355
77.48 0.002064895963938884
77.49 0.0020641988258609523
77.5 0.002063501461683326
77.51 0.0020628038714526342
77.52 0.0020621060552143966
77.53 0.0020614080130154644
77.54 0.0020607097449013567
77.55 0.002060011250918592
77.56 0.0020593125311136884
77.57 0.002058613585531388
77.58 0.0020579144142194306
77.59 0.002057215017222891
77.6 0.0020565153945876213
77.61 0.002055815546360251
77.62 0.0020551154725866327
77.63 0.00205441517331284
77.64 0.002053714648585281
77.65 0.0020530138984486968
77.66 0.0020523129229504944
77.67 0.002051611722136193
77.68 0.0020509102960509784
77.69 0.0020502086447419243
77.7 0.002049506768254661
77.71 0.002048804666634929
77.72 0.0020481023399286924
77.73 0.002047399788181803
77.74 0.002046697011441112
77.75 0.0020459940097510287
77.76 0.0020452907831581824
77.77 0.002044587331708647
77.78 0.0020438836554482753
77.79 0.002043179754422808
77.8 0.0020424756286779866
77.81 0.002041771278259663
77.82 0.0020410667032135787
77.83 0.002040361903585808
77.84 0.0020396568794224246
77.85 0.002038951630768615
77.86 0.0020382461576708977
77.87 0.0020375404601739033
77.88 0.0020368345383244835
77.89 0.002036128392168046
77.9 0.0020354220217504437
77.91 0.0020347154271171952
77.92 0.002034008608314264
77.93 0.002033301565387724
77.94 0.0020325942983823175
77.95 0.0020318868073442298
77.96 0.002031179092319646
77.97 0.002030471153353419
77.98 0.0020297629904918457
77.99 0.0020290546037805557
78.0 0.002028345993264846
78.01 0.0020276371589905695
78.02 0.0020269281010033557
78.03 0.002026218819348946
78.04 0.0020255093140721936
78.05 0.0020247995852199496
78.06 0.0020240896328370672
78.07 0.0020233794569695096
78.08 0.002022669057662685
78.09 0.002021958434961668
78.1 0.0020212475889127557
78.11 0.0020205365195608005
78.12 0.002019825226951988
78.13 0.002019113711131282
78.14 0.0020184019721450897
78.15 0.0020176900100381534
78.16 0.0020169778248561032
78.17 0.002016265416644014
78.18 0.0020155527854482935
78.19 0.0020148399313134613
78.2 0.0020141268542859248
78.21 0.002013413554410537
78.22 0.002012700031732928
78.23 0.002011986286298173
78.24 0.002011272318152346
78.25 0.0020105581273401896
78.26 0.0020098437139071113
78.27 0.0020091290778990745
78.28 0.0020084142193612653
78.29 0.0020076991383384257
78.3 0.002006983834877074
78.31 0.0020062683090217304
78.32 0.0020055525608173586
78.33 0.002004836590310366
78.34 0.0020041203975456057
78.35 0.0020034039825681527
78.36 0.002002687345423415
78.37 0.002001970486157134
78.38 0.0020012534048138297
78.39 0.00200053610143891
78.4 0.001999818576078005
78.41 0.0019991008287765233
78.42 0.0019983828595792064
78.43 0.0019976646685315735
78.44 0.001996946255678589
78.45 0.0019962276210661045
78.46 0.0019955087647380854
78.47 0.0019947896867404946
78.48 0.0019940703871192955
78.49 0.001993350865918231
78.5 0.001992631123183264
78.51 0.0019919111589593586
78.52 0.001991190973291479
78.53 0.0019904705662251443
78.54 0.0019897499378050965
78.55 0.0019890290880765216
78.56 0.0019883080170849388
78.57 0.001987586724875201
78.58 0.0019868652114919394
78.59 0.001986143476980562
78.6 0.00198542152138681
78.61 0.001984699344754426
78.62 0.0019839769471293733
78.63 0.001983254328556172
78.64 0.0019825314890802304
78.65 0.001981808428746623
78.66 0.0019810851476000924
78.67 0.001980361645685158
78.68 0.0019796379230478944
78.69 0.0019789139797324884
78.7 0.001978189815784015
78.71 0.0019774654312479933
78.72 0.0019767408261687214
78.73 0.001976016000591163
78.74 0.0019752909545607267
78.75 0.00197456568812171
78.76 0.001973840201319077
78.77 0.001973114494198458
78.78 0.0019723885668038177
78.79 0.0019716624191811194
78.8 0.001970936051374661
78.81 0.0019702094634281853
78.82 0.0019694826553880995
78.83 0.0019687556272987017
78.84 0.0019680283792048447
78.85 0.0019673009111507156
78.86 0.0019665732231826105
78.87 0.0019658453153440503
78.88 0.001965117187680554
78.89 0.0019643888402360865
78.9 0.001963660273055612
78.91 0.00196293148618476
78.92 0.0019622024796672743
78.93 0.0019614732535488955
78.94 0.0019607438078733663
78.95 0.001960014142685762
78.96 0.0019592842580304914
78.97 0.0019585541539530738
78.98 0.001957823830497585
78.99 0.0019570932877087666
79.0 0.00195636252563125
79.01 0.0019556315443102212
79.02 0.001954900343789867
79.03 0.0019541689241145965
79.04 0.0019534372853290405
79.05 0.001952705427478385
79.06 0.0019519733506070391
79.07 0.0019512410547594117
79.08 0.0019505085399802446
79.09 0.001949775806314391
79.1 0.0019490428538059268
79.11 0.0019483096824992607
79.12 0.001947576292439579
79.13 0.0019468426836710684
79.14 0.001946108856238249
79.15 0.0019453748101855295
79.16 0.0019446405455580962
79.17 0.0019439060623998028
79.18 0.0019431713607551693
79.19 0.0019424364406689376
79.2 0.0019417013021859608
79.21 0.0019409659453495376
79.22 0.001940230370204854
79.23 0.001939494576796652
79.24 0.0019387585651688966
79.25 0.0019380223353662185
79.26 0.0019372858874326937
79.27 0.0019365492214132862
79.28 0.001935812337352294
79.29 0.0019350752352937928
79.3 0.0019343379152821916
79.31 0.0019336003773623434
79.32 0.0019328626215777689
79.33 0.001932124647972988
79.34 0.001931386456593298
79.35 0.0019306480474822196
79.36 0.0019299094206840506
79.37 0.001929170576243533
79.38 0.0019284315142050756
79.39 0.0019276922346118663
79.4 0.0019269527375098683
79.41 0.0019262130229409369
79.42 0.0019254730909520346
79.43 0.001924732941586349
79.44 0.0019239925748869569
79.45 0.0019232519909001544
79.46 0.0019225111896689073
79.47 0.0019217701712374025
79.48 0.0019210289356499377
79.49 0.001920287482951144
79.5 0.0019195458131852083
79.51 0.0019188039263953183
79.52 0.001918061822627104
79.53 0.0019173195019240863
79.54 0.0019165769643297859
79.55 0.0019158342098890557
79.56 0.0019150912386455277
79.57 0.0019143480506444988
79.58 0.0019136046459286016
79.59 0.001912861024542467
79.6 0.0019121171865308373
79.61 0.0019113731319371219
79.62 0.0019106288608052857
79.63 0.0019098843731791826
79.64 0.0019091396691038875
79.65 0.0019083947486231434
79.66 0.0019076496117801378
79.67 0.0019069042586199458
79.68 0.0019061586891858662
79.69 0.0019054129035220857
79.7 0.0019046669016727913
79.71 0.0019039206836811706
79.72 0.0019031742495928539
79.73 0.0019024275994508066
79.74 0.0019016807332982166
79.75 0.001900933651180714
79.76 0.0019001863531407093
79.77 0.0018994388392230555
79.78 0.0018986911094713843
79.79 0.0018979431639289945
79.8 0.0018971950026411832
79.81 0.001896446625651138
79.82 0.0018956980330021578
79.83 0.0018949492247392064
79.84 0.0018942002009050274
79.85 0.0018934509615440298
79.86 0.0018927015067006225
79.87 0.0018919518364179932
79.88 0.0018912019507396627
79.89 0.0018904518497095957
79.9 0.0018897015333723122
79.91 0.0018889510017707778
79.92 0.0018882002549496235
79.93 0.0018874492929513709
79.94 0.001886698115821206
79.95 0.0018859467236024274
79.96 0.001885195116338445
79.97 0.0018844432940731126
79.98 0.0018836912568493958
79.99 0.0018829390047128136
80.0 0.0018821865377058877
80.01 0.001881433855872472
80.02 0.001880680959256198
80.03 0.0018799278479012527
80.04 0.0018791745218502687
80.05 0.001878420981147877
80.06 0.0018776672258379312
80.07 0.001876913255962509
80.08 0.0018761590715671295
80.09 0.001875404672694092
80.1 0.0018746500593886939
80.11 0.0018738952316921242
80.12 0.001873140189649125
80.13 0.0018723849333042164
80.14 0.0018716294626999197
80.15 0.0018708737778797557
80.16 0.0018701178788881334
80.17 0.0018693617657674633
80.18 0.0018686054385623763
80.19 0.001867848897315838
80.2 0.0018670921420707032
80.21 0.0018663351728718247
80.22 0.0018655779897622793
80.23 0.0018648205927849215
80.24 0.0018640629819841603
80.25 0.0018633051574027393
80.26 0.0018625471190847342
80.27 0.0018617888670728888
80.28 0.0018610304014111678
80.29 0.0018602717221424259
80.3 0.001859512829311516
80.31 0.0018587537229602935
80.32 0.0018579944031332785
80.33 0.0018572348698726593
80.34 0.001856475123222734
80.35 0.001855715163227023
80.36 0.0018549549899283813
80.37 0.0018541946033703294
80.38 0.001853434003596388
80.39 0.001852673190649412
80.4 0.001851912164573477
80.41 0.0018511509254116598
80.42 0.001850389473206815
80.43 0.0018496278080026851
80.44 0.001848865929842014
80.45 0.0018481038387695436
80.46 0.0018473415348273514
80.47 0.00184657901805807
80.48 0.001845816288506552
80.49 0.0018450533462149865
80.5 0.001844290191227338
80.51 0.001843526823586683
80.52 0.0018427632433353214
80.53 0.0018419994505173287
80.54 0.0018412354451757817
80.55 0.001840471227353646
80.56 0.0018397067970945535
80.57 0.0018389421544419138
80.58 0.0018381772994376933
80.59 0.0018374122321259678
80.6 0.0018366469525499252
80.61 0.001835881460752642
80.62 0.0018351157567763066
80.63 0.001834349840665217
80.64 0.001833583712462561
80.65 0.0018328173722107488
80.66 0.0018320508199529684
80.67 0.0018312840557324073
80.68 0.0018305170795923642
80.69 0.0018297498915758048
80.7 0.0018289824917253616
80.71 0.0018282148800846665
80.72 0.001827447056696463
80.73 0.0018266790216036055
80.74 0.001825910774849726
80.75 0.0018251423164772351
80.76 0.0018243736465295424
80.77 0.0018236047650496134
80.78 0.0018228356720799699
80.79 0.0018220663676639104
80.8 0.0018212968518444006
80.81 0.0018205271246644061
80.82 0.0018197571861672257
80.83 0.0018189870363952698
80.84 0.0018182166753918372
80.85 0.0018174461031990052
80.86 0.0018166753198608498
80.87 0.0018159043254197815
80.88 0.0018151331199183218
80.89 0.0018143617033994364
80.9 0.001813590075906757
80.91 0.001812818237482361
80.92 0.0018120461881696581
80.93 0.00181127392801117
80.94 0.0018105014570495293
80.95 0.0018097287753287006
80.96 0.0018089558828896513
80.97 0.0018081827797765682
80.98 0.0018074094660317508
80.99 0.0018066359416980537
81.0 0.0018058622068186647
81.01 0.0018050882614359942
81.02 0.0018043141055920087
81.03 0.0018035397393303398
81.04 0.0018027651626945085
81.05 0.001801990375725926
81.06 0.0018012153784681129
81.07 0.0018004401709633688
81.08 0.0017996647532541044
81.09 0.001798889125383396
81.1 0.0017981132873945427
81.11 0.0017973372393287335
81.12 0.0017965609812305994
81.13 0.0017957845131414407
81.14 0.00179500783510389
81.15 0.001794230947161135
81.16 0.0017934538493551422
81.17 0.0017926765417295432
81.18 0.0017918990243263044
81.19 0.0017911212971883916
81.2 0.0017903433603575492
81.21 0.0017895652138771867
81.22 0.0017887868577899368
81.23 0.001788008292137877
81.24 0.0017872295169637509
81.25 0.001786450532310302
81.26 0.0017856713382201628
81.27 0.0017848919347355219
81.28 0.0017841123218987898
81.29 0.001783332499752266
81.3 0.0017825524683394711
81.31 0.0017817722277021497
81.32 0.0017809917778838225
81.33 0.0017802111189253456
81.34 0.0017794302508697957
81.35 0.0017786491737601384
81.36 0.0017778678876388954
81.37 0.0017770863925473668
81.38 0.0017763046885294065
81.39 0.0017755227756262038
81.4 0.0017747406538815014
81.41 0.0017739583233361556
81.42 0.001773175784033687
81.43 0.0017723930360165063
81.44 0.0017716100793262468
81.45 0.0017708269140059851
81.46 0.0017700435400975767
81.47 0.001769259957643765
81.48 0.0017684761666861837
81.49 0.0017676921672689083
81.5 0.001766907959432018
81.51 0.0017661235432190336
81.52 0.0017653389186723656
81.53 0.0017645540858338693
81.54 0.0017637690447463994
81.55 0.0017629837954519223
81.56 0.0017621983379920714
81.57 0.0017614126724097012
81.58 0.0017606267987475555
81.59 0.0017598407170473784
81.6 0.0017590544273505815
81.61 0.0017582679297009074
81.62 0.0017574812241401006
81.63 0.0017566943107101274
81.64 0.0017559071894527323
81.65 0.0017551198604106588
81.66 0.0017543323236263175
81.67 0.0017535445791417859
81.68 0.0017527566269986972
81.69 0.001751968467239906
81.7 0.0017511800999067129
81.71 0.00175039152504175
81.72 0.0017496027426877614
81.73 0.001748813752885825
81.74 0.0017480245556785734
81.75 0.001747235151107751
81.76 0.0017464455392158795
81.77 0.0017456557200448142
81.78 0.0017448656936368545
81.79 0.001744075460033745
81.8 0.001743285019277896
81.81 0.001742494371411274
81.82 0.0017417035164752903
81.83 0.0017409124545129107
81.84 0.0017401211855656573
81.85 0.0017393297096756077
81.86 0.0017385380268849504
81.87 0.0017377461372352077
81.88 0.001736954040768457
81.89 0.0017361617375275529
81.9 0.0017353692275536847
81.91 0.0017345765108884859
81.92 0.0017337835875743668
81.93 0.001732990457653627
81.94 0.0017321971211674558
81.95 0.0017314035781584858
81.96 0.0017306098286677951
81.97 0.0017298158727384605
81.98 0.0017290217104114491
81.99 0.0017282273417289495
82.0 0.001727432766732151
82.01 0.001726637985463797
82.02 0.0017258429979662981
82.03 0.0017250478042799555
82.04 0.0017242524044476237
82.05 0.0017234567985108251
82.06 0.001722660986511082
82.07 0.001721864968491138
82.08 0.0017210687444922934
82.09 0.0017202723145562926
82.1 0.0017194756787245469
82.11 0.0017186788370392447
82.12 0.0017178817895421306
82.13 0.0017170845362750597
82.14 0.0017162870772797767
82.15 0.0017154894125976927
82.16 0.0017146915422706632
82.17 0.0017138934663414318
82.18 0.0017130951848501885
82.19 0.0017122966978391219
82.2 0.0017114980053497542
82.21 0.001710699107425162
82.22 0.0017099000041056467
82.23 0.0017091006954329524
82.24 0.0017083011814489346
82.25 0.0017075014621953377
82.26 0.0017067015377141281
82.27 0.0017059014080464951
82.28 0.0017051010732341831
82.29 0.0017043005333182704
82.3 0.0017034997883419445
82.31 0.0017026988383456176
82.32 0.0017018976833705901
82.33 0.0017010963234583842
82.34 0.0017002947586517436
82.35 0.0016994929889917465
82.36 0.0016986910145196932
82.37 0.001697888835276995
82.38 0.0016970864513061734
82.39 0.0016962838626470855
82.4 0.0016954810693424749
82.41 0.0016946780714339749
82.42 0.0016938748689619976
82.43 0.0016930714619695086
82.44 0.001692267850496476
82.45 0.0016914640345858656
82.46 0.0016906600142779782
82.47 0.0016898557896150024
82.48 0.0016890513606373503
82.49 0.0016882467273880986
82.5 0.0016874418899074373
82.51 0.0016866368482366667
82.52 0.0016858316024186415
82.53 0.0016850261524931076
82.54 0.0016842204985028086
82.55 0.0016834146404876016
82.56 0.0016826085784908962
82.57 0.0016818023125525494
82.58 0.0016809958427140836
82.59 0.0016801891690169102
82.6 0.0016793822915028844
82.61 0.0016785752102135287
82.62 0.0016777679251889221
82.63 0.001676960436471031
82.64 0.001676152744101711
82.65 0.001675344848121707
82.66 0.0016745367485724305
82.67 0.0016737284454952928
82.68 0.001672919938931483
82.69 0.0016721112289221907
82.7 0.0016713023155084938
82.71 0.001670493198732359
82.72 0.0016696838786341983
82.73 0.0016688743552558671
82.74 0.0016680646286378886
82.75 0.0016672546988221182
82.76 0.001666444565849745
82.77 0.0016656342297616256
82.78 0.0016648236905990599
82.79 0.0016640129484034594
82.8 0.0016632020032156802
82.81 0.0016623908550771338
82.82 0.0016615795040285652
82.83 0.001660767950111941
82.84 0.0016599561933677842
82.85 0.001659144233836729
82.86 0.001658332071561186
82.87 0.0016575197065815672
82.88 0.001656707138938729
82.89 0.0016558943686733052
82.9 0.0016550813958280397
82.91 0.0016542682204426784
82.92 0.0016534548425591877
82.93 0.0016526412622177578
82.94 0.0016518274794595778
82.95 0.001651013494326281
82.96 0.0016501993068580578
82.97 0.0016493849170972075
82.98 0.001648570325083476
82.99 0.0016477555308579417
83.0 0.001646940534462793
83.01 0.001646125335938331
83.02 0.0016453099353248568
83.03 0.0016444943326641148
83.04 0.0016436785279965171
83.05 0.0016428625213638082
83.06 0.0016420463128071772
83.07 0.001641229902365815
83.08 0.0016404132900819102
83.09 0.001639596475996541
83.1 0.0016387794601503414
83.11 0.0016379622425838347
83.12 0.0016371448233386543
83.13 0.0016363272024549902
83.14 0.0016355093799741427
83.15 0.001634691355936635
83.16 0.0016338731303838783
83.17 0.0016330547033563958
83.18 0.0016322360748949327
83.19 0.0016314172450399012
83.2 0.0016305982138338226
83.21 0.001629778981315777
83.22 0.0016289595475268426
83.23 0.0016281399125082086
83.24 0.0016273200763006201
83.25 0.0016265000389450446
83.26 0.001625679800481672
83.27 0.0016248593609518025
83.28 0.0016240387203964035
83.29 0.001623217878855443
83.3 0.0016223968363701102
83.31 0.0016215755929809283
83.32 0.0016207541487290866
83.33 0.0016199325036548862
83.34 0.0016191106577989611
83.35 0.0016182886112025008
83.36 0.0016174663639054732
83.37 0.0016166439159495116
83.38 0.001615821267374029
83.39 0.001614998418221325
83.4 0.0016141753685308124
83.41 0.0016133521183430144
83.42 0.0016125286676994532
83.43 0.001611705016640097
83.44 0.001610881165205802
83.45 0.0016100571134370911
83.46 0.0016092328613750428
83.47 0.001608408409059514
83.48 0.0016075837565315831
83.49 0.001606758903831329
83.5 0.001605933850999941
83.51 0.0016051085980779423
83.52 0.0016042831451054118
83.53 0.001603457492123317
83.54 0.0016026316391715145
83.55 0.001601805586291416
83.56 0.0016009793335228784
83.57 0.0016001528809069798
83.58 0.0015993262284841325
83.59 0.0015984993762938604
83.6 0.0015976723243780189
83.61 0.001596845072776465
83.62 0.0015960176215298327
83.63 0.0015951899706776462
83.64 0.0015943621202616498
83.65 0.0015935340703215894
83.66 0.0015927058208983214
83.67 0.0015918773720320356
83.68 0.0015910487237623672
83.69 0.0015902198761317266
83.7 0.0015893908291785275
83.71 0.0015885615829438482
83.72 0.001587732137468767
83.73 0.0015869024927921416
83.74 0.0015860726489556054
83.75 0.0015852426059996816
83.76 0.001584412363963672
83.77 0.0015835819228880998
83.78 0.0015827512828137102
83.79 0.0015819204437809153
83.8 0.0015810894058299052
83.81 0.001580258169000981
83.82 0.0015794267333339995
83.83 0.0015785950988699282
83.84 0.001577763265648735
83.85 0.0015769312337110541
83.86 0.0015760990030961874
83.87 0.001575266573844436
83.88 0.0015744339459976553
83.89 0.001573601119594925
83.9 0.0015727680946765465
83.91 0.0015719348712824877
83.92 0.0015711014494533826
83.93 0.0015702678292291994
83.94 0.0015694340106501281
83.95 0.001568599993756803
83.96 0.0015677657785893029
83.97 0.001566931365187041
83.98 0.0015660967535908732
83.99 0.0015652619438406568
84.0 0.0015644269359770258
84.01 0.001563591730038838
84.02 0.001562756326068171
84.03 0.0015619207241039934
84.04 0.0015610849241861624
84.05 0.001560248926355201
84.06 0.0015594127306510774
84.07 0.0015585763371137595
84.08 0.0015577397457843256
84.09 0.0015569029567014114
84.1 0.0015560659699056512
84.11 0.0015552287854373459
84.12 0.0015543914033364636
84.13 0.0015535538236424173
84.14 0.0015527160463961742
84.15 0.0015518780716372582
84.16 0.0015510398994063035
84.17 0.0015502015297416127
84.18 0.0015493629626854855
84.19 0.0015485241982755582
84.2 0.0015476852365539084
84.21 0.0015468460775585058
84.22 0.0015460067213314277
84.23 0.0015451671679110879
84.24 0.0015443274173377874
84.25 0.0015434874696520495
84.26 0.001542647324893287
84.27 0.001541806983101468
84.28 0.0015409664443161164
84.29 0.0015401257085775333
84.3 0.0015392847759263528
84.31 0.0015384436464012108
84.32 0.0015376023200427413
84.33 0.0015367607968900243
84.34 0.001535919076984027
84.35 0.001535077160363607
84.36 0.0015342350470692878
84.37 0.001533392737140482
84.38 0.00153255023061738
84.39 0.0015317075275393943
84.4 0.0015308646279464933
84.41 0.0015300215318791999
84.42 0.0015291782393754838
84.43 0.0015283347504769784
84.44 0.0015274910652230966
84.45 0.0015266471836530293
84.46 0.0015258031058061894
84.47 0.001524958831723211
84.48 0.0015241143614439512
84.49 0.0015232696950076008
84.5 0.0015224248324537948
84.51 0.0015215797738222792
84.52 0.001520734519153244
84.53 0.0015198890684861022
84.54 0.0015190434218608218
84.55 0.0015181975793164826
84.56 0.0015173515408931637
84.57 0.001516505306629945
84.58 0.0015156588765676826
84.59 0.0015148122507452344
84.6 0.0015139654292024574
84.61 0.0015131184119789864
84.62 0.0015122711991139015
84.63 0.0015114237906469485
84.64 0.0015105761866187617
84.65 0.0015097283870686429
84.66 0.0015088803920350058
84.67 0.0015080322015582626
84.68 0.0015071838156783812
84.69 0.0015063352344343306
84.7 0.0015054864578654126
84.71 0.0015046374860118172
84.72 0.0015037883189130685
84.73 0.0015029389566086904
84.74 0.0015020893991377626
84.75 0.0015012396465400313
84.76 0.0015003896988547982
84.77 0.0014995395561223646
84.78 0.001498689218381255
84.79 0.0014978386856714376
84.8 0.0014969879580328804
84.81 0.001496137035503442
84.82 0.0014952859181246447
84.83 0.0014944346059342362
84.84 0.0014935830989730725
84.85 0.0014927313972791234
84.86 0.001491879500892912
84.87 0.0014910274098540732
84.88 0.0014901751242003547
84.89 0.0014893226439731677
84.9 0.001488469969210482
84.91 0.0014876170999525984
84.92 0.001486764036238486
84.93 0.0014859107781074465
84.94 0.001485057325598782
84.95 0.0014842036787520163
84.96 0.0014833498376062293
84.97 0.0014824958022015
84.98 0.0014816415725765752
84.99 0.001480787148770868
85.0 0.001479932530823791
85.01 0.0014790777187740911
85.02 0.0014782227126624026
85.03 0.0014773675125262509
85.04 0.001476512118405826
85.05 0.0014756565303410962
85.06 0.001474800748370697
85.07 0.0014739447725327093
85.08 0.0014730886028681
85.09 0.0014722322394156162
85.1 0.0014713756822140045
85.11 0.001470518931303011
85.12 0.0014696619867214933
85.13 0.0014688048485091976
85.14 0.0014679475167050926
85.15 0.0014670899913477031
85.16 0.0014662322724769972
85.17 0.0014653743601322766
85.18 0.0014645162543516221
85.19 0.0014636579551754458
85.2 0.0014627994626423835
85.21 0.0014619407767908488
85.22 0.0014610818976612538
85.23 0.0014602228252924565
85.24 0.0014593635597228705
85.25 0.0014585041009919086
85.26 0.0014576444491385399
85.27 0.001456784604202066
85.28 0.0014559245662226772
85.29 0.0014550643352374548
85.3 0.001454203911286145
85.31 0.0014533432944084934
85.32 0.001452482484643025
85.33 0.0014516214820285978
85.34 0.0014507602866048463
85.35 0.0014498988984102956
85.36 0.0014490373174836924
85.37 0.0014481755438653376
85.38 0.001447313577592868
85.39 0.0014464514187061406
85.4 0.0014455890672432359
85.41 0.0014447265232439
85.42 0.0014438637867467685
85.43 0.0014430008577911435
85.44 0.0014421377364155497
85.45 0.0014412744226592888
85.46 0.001440410916561552
85.47 0.0014395472181606417
85.48 0.0014386833274955269
85.49 0.0014378192446049542
85.5 0.0014369549695286699
85.51 0.0014360905023045323
85.52 0.0014352258429729536
85.53 0.0014343609915706823
85.54 0.0014334959481385745
85.55 0.0014326307127143778
85.56 0.0014317652853375051
85.57 0.0014308996660462592
85.58 0.0014300338548798308
85.59 0.0014291678518771889
85.6 0.001428301657076636
85.61 0.0014274352705174742
85.62 0.0014265686922384502
85.63 0.0014257019222783107
85.64 0.0014248349606753585
85.65 0.0014239678074691176
85.66 0.0014231004626980015
85.67 0.0014222329264007572
85.68 0.0014213651986162423
85.69 0.001420497279384203
85.7 0.0014196291687411655
85.71 0.001418760866727431
85.72 0.001417892373381191
85.73 0.0014170236887418586
85.74 0.0014161548128474033
85.75 0.001415285745736461
85.76 0.0014144164874485554
85.77 0.0014135470380213233
85.78 0.0014126773974942886
85.79 0.0014118075659056428
85.8 0.001410937543294466
85.81 0.0014100673296992827
85.82 0.0014091969251586178
85.83 0.001408326329710663
85.84 0.001407455543395053
85.85 0.0014065845662494247
85.86 0.0014057133983129688
85.87 0.00140484203962421
85.88 0.0014039704902217842
85.89 0.001403098750143994
85.9 0.0014022268194295862
85.91 0.0014013546981175296
85.92 0.0014004823862462379
85.93 0.0013996098838536808
85.94 0.001398737190978494
85.95 0.0013978643076599795
85.96 0.0013969912339358848
85.97 0.0013961179698454007
85.98 0.001395244515426497
85.99 0.0013943708707181424
86.0 0.0013934970357583065
86.01 0.0013926230105858473
86.02 0.0013917487952395113
86.03 0.0013908743897573794
86.04 0.0013899997941784203
86.05 0.0013891250085400486
86.06 0.001388250032881233
86.07 0.0013873748672409425
86.08 0.0013864995116572576
86.09 0.001385623966167815
86.1 0.0013847482308129155
86.11 0.0013838723056294189
86.12 0.0013829961906562938
86.13 0.0013821198859317319
86.14 0.0013812433914937028
86.15 0.0013803667073816195
86.16 0.0013794898336332295
86.17 0.0013786127702869466
86.18 0.0013777355173815176
86.19 0.001376858074954912
86.2 0.0013759804430452105
86.21 0.001375102621691604
86.22 0.001374224610931174
86.23 0.0013733464108032223
86.24 0.0013724680213460516
86.25 0.0013715894425977426
86.26 0.001370710674596487
86.27 0.0013698317173805874
86.28 0.0013689525709884576
86.29 0.001368073235457623
86.3 0.0013671937108281629
86.31 0.0013663139971367144
86.32 0.0013654340944220245
86.33 0.0013645540027227288
86.34 0.0013636737220761308
86.35 0.0013627932525209774
86.36 0.0013619125940953491
86.37 0.001361031746838437
86.38 0.0013601507107866562
86.39 0.0013592694859797527
86.4 0.001358388072454586
86.41 0.0013575064702510131
86.42 0.0013566246794058934
86.43 0.0013557426999577515
86.44 0.0013548605319444462
86.45 0.0013539781754048352
86.46 0.0013530956303765551
86.47 0.0013522128968977976
86.48 0.0013513299750064212
86.49 0.0013504468647411727
86.5 0.0013495635661395777
86.51 0.00134868007924005
86.52 0.001347796404081003
86.53 0.0013469125406996296
86.54 0.0013460284891343433
86.55 0.0013451442494241128
86.56 0.0013442598216060198
86.57 0.0013433752057179227
86.58 0.0013424904017984574
86.59 0.0013416054098852603
86.6 0.0013407202300171894
86.61 0.0013398348622315481
86.62 0.001338949306566528
86.63 0.001338063563059877
86.64 0.0013371776317494533
86.65 0.0013362915126741148
86.66 0.0013354052058712762
86.67 0.001334518711378796
86.68 0.0013336320292350878
86.69 0.0013327451594774553
86.7 0.0013318581021444231
86.71 0.0013309708572732948
86.72 0.001330083424903039
86.73 0.0013291958050704045
86.74 0.0013283079978144707
86.75 0.0013274200031724304
86.76 0.001326531821182364
86.77 0.0013256434518817972
86.78 0.0013247548953091437
86.79 0.001323866151501929
86.8 0.0013229772204982337
86.81 0.0013220881023356945
86.82 0.001321198797052614
86.83 0.0013203093046862957
86.84 0.0013194196252754864
86.85 0.0013185297588566014
86.86 0.0013176397054687206
86.87 0.0013167494651495915
86.88 0.0013158590379359625
86.89 0.0013149684238662473
86.9 0.0013140776229784157
86.91 0.0013131866353106592
86.92 0.0013122954608997262
86.93 0.0013114040997834753
86.94 0.0013105125520007643
86.95 0.0013096208175885637
86.96 0.001308728896584288
86.97 0.00130783678902624
86.98 0.001306944494952167
86.99 0.0013060520143997056
87.0 0.0013051593474063816
87.01 0.0013042664940101645
87.02 0.0013033734542486908
87.03 0.001302480228159486
87.04 0.0013015868157799648
87.05 0.0013006932171487628
87.06 0.0012997994323035167
87.07 0.0012989054612796425
87.08 0.0012980113041172192
87.09 0.0012971169608533284
87.1 0.0012962224315257176
87.11 0.0012953277161714682
87.12 0.0012944328148279949
87.13 0.0012935377275339333
87.14 0.0012926424543262538
87.15 0.001291746995242593
87.16 0.0012908513503209207
87.17 0.001289955519598207
87.18 0.0012890595031121999
87.19 0.0012881633009008686
87.2 0.0012872669130011838
87.21 0.001286370339451337
87.22 0.0012854735802880768
87.23 0.0012845766355494836
87.24 0.0012836795052736383
87.25 0.001282782189497067
87.26 0.0012818846882575174
87.27 0.0012809870015928482
87.28 0.0012800891295403627
87.29 0.0012791910721372535
87.3 0.0012782928294216012
87.31 0.0012773944014301541
87.32 0.001276495788201104
87.33 0.0012755969897715325
87.34 0.0012746980061788538
87.35 0.0012737988374611486
87.36 0.0012728994836547214
87.37 0.0012719999447979857
87.38 0.001271100220927468
87.39 0.001270200312081582
87.4 0.0012693002182969648
87.41 0.0012683999396115864
87.42 0.001267499476062528
87.43 0.0012665988276867601
87.44 0.0012656979945222524
87.45 0.0012647969766066414
87.46 0.0012638957739765644
87.47 0.001262994386669658
87.48 0.0012620928147231147
87.49 0.0012611910581749042
87.5 0.0012602891170618857
87.51 0.0012593869914206968
87.52 0.001258484681290306
87.53 0.0012575821867061299
87.54 0.0012566795077065818
87.55 0.0012557766443292984
87.56 0.001254873596610473
87.57 0.0012539703645885192
87.58 0.0012530669482997414
87.59 0.0012521633477816652
87.6 0.001251259563072038
87.61 0.0012503555942069422
87.62 0.0012494514412253466
87.63 0.0012485471041634444
87.64 0.001247642583057984
87.65 0.0012467378779471572
87.66 0.0012458329888676012
87.67 0.0012449279158568416
87.68 0.0012440226589516268
87.69 0.0012431172181892602
87.7 0.0012422115936079337
87.71 0.0012413057852431741
87.72 0.0012403997931329513
87.73 0.0012394936173147908
87.74 0.0012385872578251078
87.75 0.001237680714701872
87.76 0.0012367739879808326
87.77 0.0012358670777010694
87.78 0.0012349599838982206
87.79 0.0012340527066094786
87.8 0.001233145245872369
87.81 0.0012322376017239733
87.82 0.001231329774202039
87.83 0.0012304217633416492
87.84 0.0012295135691813286
87.85 0.0012286051917584917
87.86 0.0012276966311095538
87.87 0.0012267878872714855
87.88 0.001225878960281257
87.89 0.001224969850176283
87.9 0.0012240605569933116
87.91 0.0012231510807697576
87.92 0.0012222414215425914
87.93 0.0012213315793480062
87.94 0.0012204215542238606
87.95 0.0012195113462061258
87.96 0.0012186009553338817
87.97 0.001217690381641101
87.98 0.001216779625167752
87.99 0.0012158686859486956
88.0 0.0012149575640221233
88.01 0.0012140462594237844
88.02 0.0012131347721910934
88.03 0.001212223102361909
88.04 0.0012113112499718692
88.05 0.0012103992150587217
88.06 0.0012094869976592149
88.07 0.0012085745978094309
88.08 0.0012076620155475615
88.09 0.0012067492509094668
88.1 0.0012058363039318953
88.11 0.0012049231746530387
88.12 0.001204009863108535
88.13 0.0012030963693356878
88.14 0.0012021826933712454
88.15 0.0012012688352525114
88.16 0.001200354795015235
88.17 0.0011994405726971635
88.18 0.0011985261683343795
88.19 0.0011976115819648525
88.2 0.0011966968136245537
88.21 0.0011957818633498984
88.22 0.0011948667311783012
88.23 0.0011939514171465104
88.24 0.0011930359212907193
88.25 0.0011921202436490086
88.26 0.0011912043842565723
88.27 0.0011902883431508249
88.28 0.001189372120368959
88.29 0.0011884557159468345
88.3 0.0011875391299216442
88.31 0.0011866223623304695
88.32 0.0011857054132092815
88.33 0.0011847882825948286
88.34 0.0011838709705245254
88.35 0.001182953477034454
88.36 0.001182035802161474
88.37 0.0011811179459420007
88.38 0.0011801999084132264
88.39 0.0011792816896115665
88.4 0.0011783632895734364
88.41 0.0011774447083355843
88.42 0.0011765259459345367
88.43 0.001175607002407264
88.44 0.0011746878777900704
88.45 0.0011737685721199265
88.46 0.0011728490854331364
88.47 0.0011719294177661155
88.48 0.0011710095691559452
88.49 0.001170089539639263
88.5 0.00116916932925204
88.51 0.0011682489380309136
88.52 0.0011673283660127431
88.53 0.001166407613233611
88.54 0.0011654866797315977
88.55 0.0011645655655414533
88.56 0.0011636442707002592
88.57 0.0011627227952447639
88.58 0.0011618011392108274
88.59 0.0011608793026361974
88.6 0.001159957285556179
88.61 0.0011590350880080758
88.62 0.0011581127100276367
88.63 0.0011571901516520544
88.64 0.0011562674129173
88.65 0.001155344493859567
88.66 0.0011544213945158255
88.67 0.001153498114923046
88.68 0.001152574655116645
88.69 0.0011516510151335924
88.7 0.0011507271950099707
88.71 0.0011498031947827503
88.72 0.0011488790144873473
88.73 0.0011479546541612873
88.74 0.0011470301138402084
88.75 0.00114610539356097
88.76 0.0011451804933596543
88.77 0.0011442554132732319
88.78 0.0011433301533367857
88.79 0.0011424047135877302
88.8 0.0011414790940627029
88.81 0.0011405532947965646
88.82 0.00113962731582673
88.83 0.0011387011571897254
88.84 0.001137774818921078
88.85 0.00113684830105798
88.86 0.0011359216036361808
88.87 0.0011349947266910965
88.88 0.0011340676702611407
88.89 0.0011331404343810636
88.9 0.0011322130190878354
88.91 0.0011312854244174275
88.92 0.001130357650405145
88.93 0.0011294296970888462
88.94 0.0011285015645039476
88.95 0.0011275732526874194
88.96 0.0011266447616741226
88.97 0.0011257160915013609
88.98 0.0011247872422048832
88.99 0.0011238582138213271
89.0 0.0011229290063869968
89.01 0.0011219996199367532
89.02 0.0011210700545085661
89.03 0.0011201403101379626
89.04 0.0011192103868604697
89.05 0.001118280284712836
89.06 0.0011173500037305883
89.07 0.0011164195439512525
89.08 0.0011154889054098005
89.09 0.0011145580881430917
89.1 0.001113627092186209
89.11 0.001112695917576123
89.12 0.001111764564348583
89.13 0.0011108330325406701
89.14 0.0011099013221869125
89.15 0.0011089694333240585
89.16 0.0011080373659884124
89.17 0.0011071051202159454
89.18 0.001106172696043184
89.19 0.001105240093505433
89.2 0.0011043073126389968
89.21 0.0011033743534795137
89.22 0.001102441216063954
89.23 0.001101507900427734
89.24 0.0011005744066068246
89.25 0.0010996407346373083
89.26 0.0010987068845557113
89.27 0.0010977728563976719
89.28 0.001096838650198828
89.29 0.0010959042659953733
89.3 0.0010949697038236117
89.31 0.0010940349637192925
89.32 0.001093100045718498
89.33 0.0010921649498566444
89.34 0.0010912296761700357
89.35 0.0010902942246954206
89.36 0.001089358595467993
89.37 0.001088422788522836
89.38 0.0010874868038969199
89.39 0.0010865506416266602
89.4 0.0010856143017469178
89.41 0.0010846777842933308
89.42 0.0010837410893030919
89.43 0.001082804216811728
89.44 0.0010818671668536561
89.45 0.0010809299394665128
89.46 0.0010799925346856032
89.47 0.0010790549525465654
89.48 0.0010781171930853706
89.49 0.001077179256338101
89.5 0.001076241142340062
89.51 0.0010753028511274465
89.52 0.0010743643827360039
89.53 0.0010734257372020384
89.54 0.001072486914560411
89.55 0.001071547914847426
89.56 0.0010706087380988327
89.57 0.001069669384350047
89.58 0.0010687298536377066
89.59 0.001067790145996561
89.6 0.001066850261463692
89.61 0.0010659102000736276
89.62 0.0010649699618626718
89.63 0.0010640295468663519
89.64 0.0010630889551197509
89.65 0.0010621481866606164
89.66 0.001061207241522255
89.67 0.0010602661197420815
89.68 0.0010593248213551787
89.69 0.0010583833463974068
89.7 0.001057441694904071
89.71 0.0010564998669109205
89.72 0.0010555578624545925
89.73 0.001054615681568838
89.74 0.0010536733242909602
89.75 0.0010527307906560424
89.76 0.0010517880807001667
89.77 0.0010508451944581942
89.78 0.0010499021319665403
89.79 0.0010489588932601768
89.8 0.001048015478374853
89.81 0.0010470718873467622
89.82 0.0010461281202104322
89.83 0.0010451841770023895
89.84 0.0010442400577577171
89.85 0.0010432957625128303
89.86 0.001042351291302146
89.87 0.0010414066441613024
89.88 0.0010404618211273808
89.89 0.0010395168222342432
89.9 0.0010385716475178608
89.91 0.0010376262970139827
89.92 0.001036680770758469
89.93 0.001035735068786403
89.94 0.0010347891911330898
89.95 0.0010338431378350554
89.96 0.001032896908926162
89.97 0.0010319505044431576
89.98 0.0010310039244213476
89.99 0.001030057168895926
90.0 0.0010291102379023087
90.01 0.0010281631314765782
90.02 0.0010272158496529293
90.03 0.0010262683924681104
90.04 0.0010253207599570935
90.05 0.0010243729521556277
90.06 0.0010234249690983521
90.07 0.001022476810821793
90.08 0.0010215284773599231
90.09 0.001020579968749491
90.1 0.0010196312850251354
90.11 0.0010186824262226057
90.12 0.0010177333923766518
90.13 0.001016784183523578
90.14 0.0010158347996984674
90.15 0.001014885240936625
90.16 0.0010139355072728007
90.17 0.001012985598743299
90.18 0.0010120355153830918
90.19 0.0010110852572272622
90.2 0.0010101348243112263
90.21 0.0010091842166705112
90.22 0.001008233434340644
90.23 0.0010072824773563749
90.24 0.0010063313457534528
90.25 0.0010053800395664059
90.26 0.0010044285588316493
90.27 0.0010034769035836
90.28 0.0010025250738580072
90.29 0.0010015730696899539
90.3 0.0010006208911146341
90.31 0.000999668538166909
90.32 0.0009987160108828608
90.33 0.0009977633092973504
90.34 0.000996810433446238
90.35 0.0009958573833632745
90.36 0.000994904159084653
90.37 0.0009939507606455678
90.38 0.0009929971880806576
90.39 0.000992043441426227
90.4 0.0009910895207162485
90.41 0.0009901354259864714
90.42 0.000989181157272423
90.43 0.000988226714608409
90.44 0.0009872720980305116
90.45 0.0009863173075723708
90.46 0.0009853623432710679
90.47 0.0009844072051606867
90.48 0.0009834518932763103
90.49 0.000982496407653688
90.5 0.0009815407483270144
90.51 0.000980584915331928
90.52 0.0009796289087040666
90.53 0.0009786727284775143
90.54 0.0009777163746877982
90.55 0.0009767598473696681
90.56 0.0009758031465589845
90.57 0.0009748462722902751
90.58 0.000973889224598623
90.59 0.0009729320035183342
90.6 0.000971974609086157
90.61 0.0009710170413360641
90.62 0.0009700593003031388
90.63 0.0009691013860222419
90.64 0.0009681432985293448
90.65 0.000967185037857865
90.66 0.0009662266040438849
90.67 0.0009652679971229317
90.68 0.0009643092171284229
90.69 0.0009633502640962188
90.7 0.0009623911380619576
90.71 0.0009614318390593901
90.72 0.0009604723671240434
90.73 0.0009595127222904454
90.74 0.0009585529045941232
90.75 0.000957592914070271
90.76 0.0009566327507528616
90.77 0.0009556724146775331
90.78 0.0009547119058785913
90.79 0.0009537512243918966
90.8 0.0009527903702511997
90.81 0.0009518293434918057
90.82 0.0009508681441491307
90.83 0.0009499067722581467
90.84 0.0009489452278530486
90.85 0.0009479835109684753
90.86 0.000947021621639843
90.87 0.0009460595599019017
90.88 0.0009450973257894013
90.89 0.0009441349193374249
90.9 0.0009431723405802783
90.91 0.0009422095895540439
90.92 0.0009412466662921393
90.93 0.0009402835708296475
90.94 0.0009393203032023179
90.95 0.0009383568634434569
90.96 0.000937393251589147
90.97 0.0009364294676733609
90.98 0.0009354655117315147
90.99 0.0009345013837976923
91.0 0.0009335370839068657
91.01 0.000932572612094229
91.02 0.0009316079683941991
91.03 0.000930643152841637
91.04 0.0009296781654705155
91.05 0.0009287130063166948
91.06 0.000927747675414814
91.07 0.0009267821727990677
91.08 0.000925816498503762
91.09 0.000924850652564424
91.1 0.0009238846350153596
91.11 0.0009229184458914297
91.12 0.0009219520852271623
91.13 0.0009209855530574185
91.14 0.000920018849416282
91.15 0.000919051974339169
91.16 0.0009180849278606074
91.17 0.000917117710014681
91.18 0.000916150320836695
91.19 0.0009151827603607332
91.2 0.0009142150286219897
91.21 0.0009132471256544372
91.22 0.0009122790514929369
91.23 0.0009113108061720165
91.24 0.0009103423897267593
91.25 0.000909373802191249
91.26 0.0009084050436006796
91.27 0.000907436113988247
91.28 0.0009064670133897001
91.29 0.0009054977418395671
91.3 0.0009045282993720427
91.31 0.0009035586860218769
91.32 0.0009025889018231537
91.33 0.0009016189468109559
91.34 0.0009006488210194785
91.35 0.0008996785244833605
91.36 0.0008987080572377959
91.37 0.0008977374193159804
91.38 0.0008967666107524419
91.39 0.0008957956315838178
91.4 0.0008948244818416384
91.41 0.0008938531615625411
91.42 0.0008928816707798326
91.43 0.0008919100095285959
91.44 0.0008909381778428038
91.45 0.0008899661757569843
91.46 0.0008889940033063315
91.47 0.000888021660524374
91.48 0.000887049147446417
91.49 0.0008860764641055452
91.5 0.0008851036105369525
91.51 0.0008841305867756111
91.52 0.0008831573928548275
91.53 0.000882184028809796
91.54 0.0008812104946751553
91.55 0.0008802367904841013
91.56 0.0008792629162711618
91.57 0.0008782888720721971
91.58 0.0008773146579197366
91.59 0.0008763402738498627
91.6 0.0008753657198955489
91.61 0.0008743909960912122
91.62 0.0008734161024722686
91.63 0.000872441039071914
91.64 0.000871465805924565
91.65 0.000870490403065638
91.66 0.0008695148305284395
91.67 0.0008685390883473865
91.68 0.0008675631765566738
91.69 0.0008665870951909405
91.7 0.0008656108442837152
91.71 0.000864634423870414
91.72 0.0008636578339850098
91.73 0.0008626810746612534
91.74 0.0008617041459330066
91.75 0.0008607270478356854
91.76 0.0008597497804023746
91.77 0.0008587723436679351
91.78 0.000857794737667783
91.79 0.0008568169624330046
91.8 0.0008558390180012365
91.81 0.000854860904404231
91.82 0.0008538826216776263
91.83 0.000852904169854618
91.84 0.0008519255489695121
91.85 0.0008509467590577247
91.86 0.0008499678001514521
91.87 0.0008489886722864437
91.88 0.0008480093754964502
91.89 0.0008470299098152223
91.9 0.000846050275276844
91.91 0.00084507047191551
91.92 0.0008440904997661924
91.93 0.0008431103588617539
91.94 0.0008421300492372774
91.95 0.0008411495709265138
91.96 0.0008401689239636578
91.97 0.0008391881083822383
91.98 0.0008382071242175604
91.99 0.0008372259715021535
92.0 0.0008362446502708787
92.01 0.0008352631605582639
92.02 0.0008342815023977268
92.03 0.0008332996758231292
92.04 0.0008323176808693322
92.05 0.0008313355175690873
92.06 0.0008303531859578106
92.07 0.0008293706860691419
92.08 0.0008283880179367209
92.09 0.0008274051815942984
92.1 0.0008264221770760694
92.11 0.0008254390044174498
92.12 0.0008244556636504141
92.13 0.0008234721548100454
92.14 0.0008224884779295394
92.15 0.000821504633043757
92.16 0.000820520620186338
92.17 0.0008195364393907001
92.18 0.0008185520906911492
92.19 0.0008175675741221022
92.2 0.0008165828897171989
92.21 0.0008155980375101901
92.22 0.0008146130175347155
92.23 0.000813627829825303
92.24 0.0008126424744154814
92.25 0.0008116569513390015
92.26 0.0008106712606305022
92.27 0.0008096854023229572
92.28 0.0008086993764510053
92.29 0.0008077131830486195
92.3 0.0008067268221476631
92.31 0.0008057402937848845
92.32 0.0008047535979921472
92.33 0.000803766734804312
92.34 0.0008027797042545748
92.35 0.0008017925063771303
92.36 0.0008008051412059514
92.37 0.0007998176087746778
92.38 0.0007988299091165052
92.39 0.0007978420422657395
92.4 0.0007968540082564646
92.41 0.0007958658071223201
92.42 0.00079487743889739
92.43 0.0007938889036144259
92.44 0.0007929002013079556
92.45 0.0007919113320115079
92.46 0.0007909222957588335
92.47 0.0007899330925843495
92.48 0.0007889437225209184
92.49 0.0007879541856019578
92.5 0.0007869644818629951
92.51 0.0007859746113358934
92.52 0.0007849845740552919
92.53 0.000783994370053942
92.54 0.00078300399936726
92.55 0.0007820134620273311
92.56 0.0007810227580689055
92.57 0.0007800318875249568
92.58 0.0007790408504293467
92.59 0.0007780496468154929
92.6 0.0007770582767178125
92.61 0.000776066740169723
92.62 0.0007750750372043091
92.63 0.0007740831678554327
92.64 0.0007730911321572886
92.65 0.0007720989301429615
92.66 0.000771106561845647
92.67 0.000770114027300095
92.68 0.0007691213265393904
92.69 0.0007681284595969506
92.7 0.0007671354265064156
92.71 0.0007661422273015361
92.72 0.0007651488620152858
92.73 0.0007641553306824145
92.74 0.0007631616333355629
92.75 0.0007621677700083707
92.76 0.0007611737407345887
92.77 0.0007601795455480787
92.78 0.0007591851844814812
92.79 0.0007581906575695463
92.8 0.0007571959648449145
92.81 0.0007562011063405594
92.82 0.000755206082091564
92.83 0.0007542108921307911
92.84 0.0007532155364914361
92.85 0.000752220015207028
92.86 0.0007512243283113174
92.87 0.000750228475837722
92.88 0.0007492324578191045
92.89 0.0007482362742891047
92.9 0.0007472399252828055
92.91 0.0007462434108315152
92.92 0.0007452467309698729
92.93 0.0007442498857308522
92.94 0.0007432528751480927
92.95 0.0007422556992544571
92.96 0.0007412583580848064
92.97 0.0007402608516708931
92.98 0.0007392631800473559
92.99 0.0007382653432465025
93.0 0.0007372673413023056
93.01 0.0007362691742487382
93.02 0.0007352708421182186
93.03 0.0007342723449444977
93.04 0.000733273682760438
93.05 0.0007322748556003456
93.06 0.0007312758634975269
93.07 0.0007302767064844007
93.08 0.0007292773845948286
93.09 0.0007282778978622284
93.1 0.0007272782463200178
93.11 0.0007262784300009484
93.12 0.0007252784489386599
93.13 0.0007242783031670141
93.14 0.0007232779927184296
93.15 0.0007222775176266572
93.16 0.0007212768779247813
93.17 0.0007202760736462199
93.18 0.0007192751048240575
93.19 0.000718273971492045
93.2 0.000717272673683822
93.21 0.0007162712114308079
93.22 0.0007152695847674195
93.23 0.0007142677937268527
93.24 0.0007132658383430801
93.25 0.0007122637186478542
93.26 0.000711261434675925
93.27 0.0007102589864591558
93.28 0.0007092563740311864
93.29 0.0007082535974253235
93.3 0.0007072506566752068
93.31 0.0007062475518131439
93.32 0.0007052442828732186
93.33 0.0007042408498878494
93.34 0.000703237252890454
93.35 0.0007022334919141171
93.36 0.0007012295669923674
93.37 0.0007002254781582895
93.38 0.000699221225444302
93.39 0.0006982168088840446
93.4 0.0006972122285106019
93.41 0.0006962074843576138
93.42 0.0006952025764579428
93.43 0.0006941975048441185
93.44 0.0006931922695492254
93.45 0.0006921868706071255
93.46 0.0006911813080503482
93.47 0.0006901755819124222
93.48 0.0006891696922257662
93.49 0.0006881636390241308
93.5 0.0006871574223400456
93.51 0.0006861510422071504
93.52 0.0006851444986579747
93.53 0.000684137791725381
93.54 0.0006831309214425652
93.55 0.0006821238878436109
93.56 0.0006811166909603816
93.57 0.0006801093308255179
93.58 0.0006791018074729926
93.59 0.0006780941209358904
93.6 0.0006770862712465187
93.61 0.0006760782584379621
93.62 0.0006750700825437495
93.63 0.0006740617435957441
93.64 0.000673053241628252
93.65 0.0006720445766739136
93.66 0.0006710357487651475
93.67 0.0006700267579349273
93.68 0.0006690176042164486
93.69 0.0006680082876426852
93.7 0.0006669988082467215
93.71 0.0006659891660611983
93.72 0.0006649793611192001
93.73 0.0006639693934531454
93.74 0.000662959263096452
93.75 0.0006619489700823156
93.76 0.0006609385144429325
93.77 0.0006599278962113875
93.78 0.0006589171154205431
93.79 0.000657906172103595
93.8 0.0006568950662929618
93.81 0.000655883798021839
93.82 0.0006548723673227563
93.83 0.0006538607742289093
93.84 0.0006528490187726055
93.85 0.0006518371009877066
93.86 0.0006508250209058541
93.87 0.0006498127785605767
93.88 0.0006488003739841819
93.89 0.0006477878072101984
93.9 0.0006467750782708226
93.91 0.0006457621871990282
93.92 0.0006447491340278999
93.93 0.000643735918789412
93.94 0.0006427225415170934
93.95 0.0006417090022429184
93.96 0.0006406953010014149
93.97 0.000639681437822559
93.98 0.0006386674127416558
93.99 0.0006376532257901246
94.0 0.0006366388770013831
94.01 0.0006356243664076278
94.02 0.0006346096940413881
94.03 0.0006335948599356378
94.04 0.0006325798641231284
94.05 0.0006315647066370556
94.06 0.0006305493875093937
94.07 0.0006295339067731165
94.08 0.0006285182644607534
94.09 0.0006275024606050561
94.1 0.0006264864952388871
94.11 0.000625470368394887
94.12 0.0006244540801051413
94.13 0.0006234376304031786
94.14 0.0006224210193207513
94.15 0.0006214042468912773
94.16 0.0006203873131466198
94.17 0.0006193702181205296
94.18 0.0006183529618443151
94.19 0.0006173355443513939
94.2 0.0006163179656740736
94.21 0.0006153002258451057
94.22 0.0006142823248972418
94.23 0.0006132642628625673
94.24 0.0006122460397740559
94.25 0.000611227655663793
94.26 0.0006102091105647522
94.27 0.0006091904045095742
94.28 0.0006081715375308994
94.29 0.0006071525096607022
94.3 0.0006061333209320674
94.31 0.0006051139713775244
94.32 0.0006040944610289367
94.33 0.0006030747899192779
94.34 0.0006020549580810775
94.35 0.000601034965547198
94.36 0.000600014812349503
94.37 0.0005989944985209661
94.38 0.0005979740240930065
94.39 0.0005969533890999301
94.4 0.0005959325935726012
94.41 0.0005949116375447705
94.42 0.0005938905210474132
94.43 0.0005928692441142802
94.44 0.0005918478067773458
94.45 0.0005908262090688066
94.46 0.0005898044510220801
94.47 0.0005887825326679197
94.48 0.000587760454039965
94.49 0.0005867382151705236
94.5 0.0005857158160915699
94.51 0.0005846932568362995
94.52 0.0005836705374362428
94.53 0.0005826476579235962
94.54 0.0005816246183318885
94.55 0.000580601418692539
94.56 0.0005795780590385213
94.57 0.000578554539402254
94.58 0.0005775308598152673
94.59 0.0005765070203104239
94.6 0.0005754830209202533
94.61 0.0005744588616767299
94.62 0.0005734345426119392
94.63 0.0005724100637592988
94.64 0.0005713854251501171
94.65 0.0005703606268172567
94.66 0.000569335668792692
94.67 0.0005683105511087305
94.68 0.0005672852737976797
94.69 0.0005662598368921801
94.7 0.0005652342404243171
94.71 0.0005642084844261763
94.72 0.0005631825689297321
94.73 0.0005621564939685131
94.74 0.0005611302595732726
94.75 0.0005601038657770951
94.76 0.0005590773126118442
94.77 0.0005580506001098273
94.78 0.000557023728303796
94.79 0.0005559966972253916
94.8 0.0005549695069072547
94.81 0.0005539421573806935
94.82 0.0005529146486787928
94.83 0.00055188698083386
94.84 0.0005508591538772034
94.85 0.0005498311678419077
94.86 0.0005488030227599472
94.87 0.0005477747186635185
94.88 0.0005467462555835967
94.89 0.0005457176335539327
94.9 0.0005446888526061677
94.91 0.0005436599127724984
94.92 0.0005426308140843439
94.93 0.000541601556575122
94.94 0.0005405721402759189
94.95 0.0005395425652188202
94.96 0.0005385128314370213
94.97 0.0005374829389614977
94.98 0.0005364528878251118
94.99 0.000535422678059505
95.0 0.0005343923096965408
95.01 0.0005333617827689707
95.02 0.0005323310973087692
95.03 0.0005313002533470224
95.04 0.000530269250917148
95.05 0.0005292380900506766
95.06 0.0005282067707795823
95.07 0.0005271752931356177
95.08 0.0005261436571510902
95.09 0.0005251118628584184
95.1 0.0005240799102889104
95.11 0.0005230477994748739
95.12 0.0005220155304487273
95.13 0.000520983103242334
95.14 0.0005199505178868913
95.15 0.0005189177744154838
95.16 0.0005178848728595309
95.17 0.0005168518132510069
95.18 0.0005158185956221084
95.19 0.0005147852200041436
95.2 0.0005137516864299752
95.21 0.0005127179949313554
95.22 0.0005116841455397036
95.23 0.0005106501382876605
95.24 0.0005096159732067562
95.25 0.0005085816503287433
95.26 0.0005075471696861511
95.27 0.000506512531310066
95.28 0.0005054777352333506
95.29 0.0005044427814872021
95.3 0.0005034076701041501
95.31 0.0005023724011152808
95.32 0.0005013369745525686
95.33 0.0005003013904486542
95.34 0.0004992656488345126
95.35 0.0004982297497431176
95.36 0.0004971936932053334
95.37 0.0004961574792529122
95.38 0.0004951211079189388
95.39 0.0004940845792342774
95.4 0.0004930478932306803
95.41 0.000492011049940011
95.42 0.0004909740493944659
95.43 0.0004899368916261304
95.44 0.0004888995766662019
95.45 0.00048786210454654366
95.46 0.0004868244752991302
95.47 0.0004857866889558249
95.48 0.000484748745547936
95.49 0.00048371064510821515
95.5 0.00048267238766730447
95.51 0.00048163397325751145
95.52 0.0004805954019108105
95.53 0.000479556673658843
95.54 0.00047851778853336135
95.55 0.00047747874656489664
95.56 0.0004764395477869776
95.57 0.0004754001922305795
95.58 0.00047436067992789877
95.59 0.00047332101091002166
95.6 0.0004722811852083675
95.61 0.00047124120285535476
95.62 0.00047020106388262484
95.63 0.00046916076832126397
95.64 0.0004681203162040237
95.65 0.0004670797075611022
95.66 0.000466038942425695
95.67 0.00046499802082899944
95.68 0.0004639569428017687
95.69 0.0004629157083765323
95.7 0.0004618743175849316
95.71 0.00046083277045827487
95.72 0.00045979106702842554
95.73 0.00045874920732691393
95.74 0.00045770719138560345
95.75 0.0004566650192354693
95.76 0.00045562269090837493
95.77 0.0004545802064367388
95.78 0.0004535375658512031
95.79 0.00045249476918396425
95.8 0.0004514518164654424
95.81 0.00045040870772894426
95.82 0.0004493654430047789
95.83 0.00044832202232525376
95.84 0.000447278445720789
95.85 0.00044623471322480235
95.86 0.00044519082486660366
95.87 0.0004441467806797217
95.88 0.0004431025806950206
95.89 0.0004420582249431426
95.9 0.0004410137134569503
95.91 0.0004399690462671968
95.92 0.0004389242234049684
95.93 0.0004378792449027946
95.94 0.0004368341107922058
95.95 0.0004357888211038441
95.96 0.00043474337586923983
95.97 0.00043369777512036745
95.98 0.0004326520188888683
95.99 0.0004316061072054955
96.0 0.0004305600401017795
96.01 0.00042951381760980567
96.02 0.0004284674397608823
96.03 0.0004274209065862067
96.04 0.0004263742181170871
96.05 0.00042532737438560897
96.06 0.0004242803754215263
96.07 0.0004232332212581458
96.08 0.0004221859119263316
96.09 0.000421138447457281
96.1 0.0004200908278826354
96.11 0.0004190430532330369
96.12 0.0004179951235410151
96.13 0.0004169470388373231
96.14 0.0004158987991527141
96.15 0.0004148504045194956
96.16 0.00041380185496864286
96.17 0.00041275315053224126
96.18 0.0004117042912404889
96.19 0.0004106552771253602
96.2 0.0004096061082178304
96.21 0.00040855678454976285
96.22 0.0004075073061521328
96.23 0.0004064576730562486
96.24 0.00040540788529352945
96.25 0.00040435794289550575
96.26 0.0004033078458930417
96.27 0.0004022575943171125
96.28 0.00040120718820002566
96.29 0.00040015662757209025
96.3 0.0003991059124657248
96.31 0.00039805504291112737
96.32 0.00039700401893960624
96.33 0.0003959528405828028
96.34 0.0003949015078721363
96.35 0.00039385002083891507
96.36 0.0003927983795135592
96.37 0.0003917465839281542
96.38 0.00039069463411323113
96.39 0.0003896425301000983
96.4 0.0003885902719206191
96.41 0.0003875378596056578
96.42 0.00038648529318641156
96.43 0.00038543257269374465
96.44 0.0003843796981594094
96.45 0.0003833266696142701
96.46 0.00038227348708963493
96.47 0.0003812201506160351
96.48 0.0003801666602258891
96.49 0.00037911301594883984
96.5 0.00037805921781763896
96.51 0.0003770052658623735
96.52 0.00037595116011412966
96.53 0.0003748969006047709
96.54 0.00037384248736471726
96.55 0.00037278792042516606
96.56 0.0003717331998179807
96.57 0.00037067832557358127
96.58 0.00036962329772260993
96.59 0.0003685681162974852
96.6 0.0003675127813287382
96.61 0.00036645729284667805
96.62 0.00036540165088272403
96.63 0.00036434585546929465
96.64 0.0003632899066355888
96.65 0.0003622338044135809
96.66 0.0003611775488344682
96.67 0.00036012113992844874
96.68 0.000359064577727608
96.69 0.0003580078622625882
96.7 0.0003569509935642534
96.71 0.00035589397166368997
96.72 0.00035483679659176204
96.73 0.00035377946837988894
96.74 0.00035272198705882385
96.75 0.00035166435265943097
96.76 0.0003506065652131296
96.77 0.00034954862475011783
96.78 0.000348490531302148
96.79 0.0003474322849003064
96.8 0.0003463738855749021
96.81 0.00034531533335702136
96.82 0.0003442566282777504
96.83 0.00034319777036828647
96.84 0.0003421387596594938
96.85 0.0003410795961817925
96.86 0.0003400202799666019
96.87 0.00033896081104489717
96.88 0.0003379011894473205
96.89 0.0003368414152047361
96.9 0.0003357814883486743
96.91 0.00033472140890911106
96.92 0.00033366117691779884
96.93 0.0003326007924049357
96.94 0.0003315402554019409
96.95 0.0003304795659393456
96.96 0.000329418724048014
96.97 0.0003283577297583662
96.98 0.0003272965831028207
96.99 0.0003262352841109095
97.0 0.00032517383281382983
97.01 0.00032411222924189076
97.02 0.0003230504734269557
97.03 0.00032198856539944476
97.04 0.00032092650518933397
97.05 0.00031986429282859774
97.06 0.0003188019283476562
97.07 0.00031773941177692944
97.08 0.0003166767431475037
97.09 0.0003156139224906873
97.1 0.0003145509498366783
97.11 0.0003134878252163409
97.12 0.00031242454866009517
97.13 0.00031136112019936046
97.14 0.0003102975398646679
97.15 0.00030923380768677067
97.16 0.0003081699236961999
97.17 0.00030710588792415283
97.18 0.00030604170040071654
97.19 0.0003049773611571993
97.2 0.00030391287022402125
97.21 0.00030284822763204655
97.22 0.0003017834334120284
97.23 0.0003007184875943869
97.24 0.0002996533902100973
97.25 0.00029858814129002376
97.26 0.0002975227408641423
97.27 0.0002964571889637613
97.28 0.0002953914856195228
97.29 0.00029432563086140284
97.3 0.00029325962472104283
97.31 0.0002921934672286408
97.32 0.00029112715841550507
97.33 0.00029006069831116754
97.34 0.0002889940869469365
97.35 0.00028792732435301005
97.36 0.00028686041056069644
97.37 0.0002857933455999717
97.38 0.000284726129501256
97.39 0.0002836587622963016
97.4 0.00028259124401419644
97.41 0.0002815235746869149
97.42 0.00028045575434443304
97.43 0.00027938778301728195
97.44 0.00027831966073676995
97.45 0.00027725138753154077
97.46 0.0002761829634347901
97.47 0.00027511438847493963
97.48 0.0002740456626834087
97.49 0.00027297678609106146
97.5 0.00027190775872776296
97.51 0.00027083858062482147
97.52 0.0002697692518115469
97.53 0.0002686997723199136
97.54 0.0002676301421795646
97.55 0.00026656036142080897
97.56 0.00026549043007528805
97.57 0.00026442034817275584
97.58 0.0002633501157430773
97.59 0.0002622797328175608
97.6 0.0002612091994268484
97.61 0.00026013851560124923
97.62 0.0002590676813705173
97.63 0.00025799669676607184
97.64 0.00025692556181788895
97.65 0.00025585427655672177
97.66 0.00025478284101210225
97.67 0.00025371125521533866
97.68 0.0002526395191971842
97.69 0.0002515676329873928
97.7 0.0002504955966170508
97.71 0.00024942341011535696
97.72 0.0002483510735139527
97.73 0.00024727858684248094
97.74 0.000246205950132139
97.75 0.00024513316341212565
97.76 0.00024406022671397132
97.77 0.00024298714006742994
97.78 0.00024191390350347675
97.79 0.00024084051705142162
97.8 0.00023976698074246183
97.81 0.0002386932946070175
97.82 0.00023761945867528667
97.83 0.00023654547297702333
97.84 0.0002354713375436468
97.85 0.00023439705240457798
97.86 0.000233322617590348
97.87 0.00023224803313137699
97.88 0.00023117329905852912
97.89 0.00023009841540122533
97.9 0.00022902338219010776
97.91 0.00022794819945570755
97.92 0.00022687286722811173
97.93 0.00022579738553785145
97.94 0.00022472175441423659
97.95 0.0002236459738884644
97.96 0.00022257004399162117
97.97 0.00022149396475212857
97.98 0.0002204177362012949
97.99 0.00021934135836854107
98.0 0.00021826483128550844
98.01 0.00021718815498172894
98.02 0.00021611132948684553
98.03 0.00021503435483161137
98.04 0.00021395723104677966
98.05 0.00021287995816154925
98.06 0.00021180253620678435
98.07 0.00021072496521268302
98.08 0.0002096472452093323
98.09 0.00020856937622659721
98.1 0.00020749135829456478
98.11 0.00020641319144487635
98.12 0.00020533487570584263
98.13 0.00020425641110866088
98.14 0.00020317779768330713
98.15 0.00020209903545953534
98.16 0.00020102012446887585
98.17 0.00019994106473908424
98.18 0.00019886185630257902
98.19 0.00019778249918789292
98.2 0.00019670299342644526
98.21 0.00019562333904776796
98.22 0.00019454353608172603
98.23 0.00019346358455851753
98.24 0.00019238348450856257
98.25 0.00019130323596161514
98.26 0.00019022283894820635
98.27 0.00018914229349786815
98.28 0.00018806159964068758
98.29 0.00018698075740752884
98.3 0.00018589976682803488
98.31 0.0001848186279319597
98.32 0.00018373734074950132
98.33 0.0001826559053110799
98.34 0.00018157432164644938
98.35 0.00018049258978536376
98.36 0.0001794107097580211
98.37 0.00017832868159506354
98.38 0.00017724650532646713
98.39 0.0001761641809803205
98.4 0.00017508170858893113
98.41 0.0001739990881814979
98.42 0.00017291631978799682
98.43 0.00017183340343840392
98.44 0.00017075033916247317
98.45 0.00016966712699073572
98.46 0.00016858376695294552
98.47 0.00016750025907918964
98.48 0.00016641660339911102
98.49 0.00016533279994235262
98.5 0.00016424884873955659
98.51 0.000163164749820921
98.52 0.0001620805032150896
98.53 0.00016099610895359273
98.54 0.00015991156706507414
98.55 0.00015882687757950986
98.56 0.00015774204052765306
98.57 0.00015665705593992385
98.58 0.00015557192384396679
98.59 0.00015448664427197834
98.6 0.00015340121725204714
98.61 0.00015231564281537047
98.62 0.00015122992099148025
98.63 0.00015014405181013046
98.64 0.00014905803530129713
98.65 0.0001479718714940681
98.66 0.00014688556041964063
98.67 0.00014579910210688052
98.68 0.00014471249658609686
98.69 0.0001436257438873767
98.7 0.00014253884403903072
98.71 0.0001414517970728113
98.72 0.00014036460301813936
98.73 0.00013927726190432477
98.74 0.00013818977376045538
98.75 0.0001371021386179505
98.76 0.000136014356505898
98.77 0.0001349264274534967
98.78 0.00013383835149127776
98.79 0.00013275012864932823
98.8 0.0001316617589560698
98.81 0.00013057324244258872
98.82 0.00012948457913841693
98.83 0.0001283957690727533
98.84 0.0001273068122754628
98.85 0.00012621770877663252
98.86 0.0001251284586060164
98.87 0.0001240390617932574
98.88 0.00012294951836822055
98.89 0.00012185982836010467
98.9 0.00012076999179921888
98.91 0.00011968000871431794
98.92 0.00011858987913659913
98.93 0.00011749960309481722
98.94 0.00011640918061861516
98.95 0.00011531861173808
98.96 0.0001142278964828547
98.97 0.00011313703488202709
98.98 0.00011204602696623933
98.99 0.00011095487276402416
99.0 0.00010986357230624577
99.01 0.0001087721256214369
99.02 0.00010768053273990663
99.03 0.00010658879369140895
99.04 0.00010549690850503168
99.05 0.00010440487721075087
99.06 0.00010331269983865354
99.07 0.00010222037641682835
99.08 0.0001011279069766946
99.09 0.00010003529154734014
99.1 9.894253015763077e-5
99.11 9.78496228375425e-5
99.12 9.675656961638524e-5
99.13 9.566337052491214e-5
99.14 9.457002559198902e-5
99.15 9.347653484648166e-5
99.16 9.238289831881019e-5
99.17 9.128911603872858e-5
99.18 9.019518803454751e-5
99.19 8.910111433724222e-5
99.2 8.800689497601155e-5
99.21 8.691252997938825e-5
99.22 8.581801937845857e-5
99.23 8.472336320097806e-5
99.24 8.362856147803299e-5
99.25 8.253361423848915e-5
99.26 8.14385215115454e-5
99.27 8.034328332773288e-5
99.28 7.924789971580637e-5
99.29 7.815237070529779e-5
99.3 7.70566963248509e-5
99.31 7.596087660555195e-5
99.32 7.486491157648878e-5
99.33 7.376880126652718e-5
99.34 7.267254570508808e-5
99.35 7.157614492214748e-5
99.36 7.047959894723732e-5
99.37 6.938290780955647e-5
99.38 6.828607153819277e-5
99.39 6.718909016267816e-5
99.4 6.60919637127666e-5
99.41 6.499469221799004e-5
99.42 6.389727570754733e-5
99.43 6.279971421119246e-5
99.44 6.170200775734713e-5
99.45 6.0604156376542484e-5
99.46 5.950616009742227e-5
99.47 5.840801894974046e-5
99.48 5.7309732962695925e-5
99.49 5.6211302165709576e-5
99.5 5.51127265880913e-5
99.51 5.401400625970609e-5
99.52 5.29151412096418e-5
99.53 5.181613146687525e-5
99.54 5.071697706082734e-5
99.55 4.961767802091899e-5
99.56 4.851823437712621e-5
99.57 4.741864615820379e-5
99.58 4.631891339323957e-5
99.59 4.521903611154343e-5
99.6 4.411901434353549e-5
99.61 4.301884811708234e-5
99.62 4.191853746249308e-5
99.63 4.081808240841145e-5
99.64 3.971748298425837e-5
99.65 3.8616739220453944e-5
99.66 3.7515851144420687e-5
99.67 3.6414818786023595e-5
99.68 3.5313642175904825e-5
99.69 3.421232134137586e-5
99.7 3.3110856312745796e-5
99.71 3.2009247119435535e-5
99.72 3.090749379019986e-5
99.73 2.9805596354126607e-5
99.74 2.8703554840969758e-5
99.75 2.760136927959511e-5
99.76 2.6499039699201532e-5
99.77 2.539656612920993e-5
99.78 2.4293948599596327e-5
99.79 2.3191187138338343e-5
99.8 2.208828177452382e-5
99.81 2.098523253846185e-5
99.82 1.988203945846312e-5
99.83 1.877870256372649e-5
99.84 1.7675221884227987e-5
99.85 1.6571597448722386e-5
99.86 1.5467829286186507e-5
99.87 1.4363917425264106e-5
99.88 1.3259861896264269e-5
99.89 1.2155662727941774e-5
99.9 1.1051319948496285e-5
99.91 9.946833588680981e-6
99.92 8.842203676584504e-6
99.93 7.737430241738785e-6
99.94 6.632513313120647e-6
99.95 5.527452919262821e-6
99.96 4.42224909025235e-6
99.97 3.3169018542889006e-6
99.98 2.211411241570538e-6
99.99 1.1057772802969268e-6
100.0 -6.661338147750939e-16
100.01 -1.105920570454444e-6
100.02 -2.2119844023116286e-6
100.03 -3.318191465373488e-6
100.04 -4.4245417324395575e-6
100.05 -5.5310351726456375e-6
100.06 -6.637671757903085e-6
100.07 -7.744451458457924e-6
100.08 -8.85137424622151e-6
100.09 -9.958440091439869e-6
100.1 -1.1065648965136177e-5
100.11 -1.2173000838888726e-5
100.12 -1.328049568305456e-5
100.13 -1.4388133468434816e-5
100.14 -1.5495914166607783e-5
100.15 -1.6603837748374595e-5
100.16 -1.7711904185091498e-5
100.17 -1.882011344667145e-5
100.18 -1.992846550524785e-5
100.19 -2.1036960331732857e-5
100.2 -2.2145597896039426e-5
100.21 -2.3254378170634027e-5
100.22 -2.4363301125429615e-5
100.23 -2.5472366732337548e-5
100.24 -2.6581574962381005e-5
100.25 -2.769092578580601e-5
100.26 -2.8800419174523917e-5
100.27 -2.991005509911382e-5
100.28 -3.1019833530598895e-5
100.29 -3.212975443978028e-5
100.3 -3.323981779868035e-5
100.31 -3.43500235778782e-5
100.32 -3.5460371748508024e-5
100.33 -3.6570862281370964e-5
100.34 -3.768149514771224e-5
100.35 -3.879227031922117e-5
100.36 -3.990318776647683e-5
100.37 -4.101424746005833e-5
100.38 -4.21254493723211e-5
100.39 -4.3236793473289126e-5
100.4 -4.434827973509581e-5
100.41 -4.545990812832024e-5
100.42 -4.6571678623652524e-5
100.43 -4.768359119322607e-5
100.44 -4.879564580773099e-5
100.45 -4.9907842438301486e-5
100.46 -5.10201810562938e-5
100.47 -5.213266163239805e-5
100.48 -5.324528413874763e-5
100.49 -5.435804854514448e-5
100.5 -5.547095482394404e-5
100.51 -5.6584002945947454e-5
100.52 -5.769719288251096e-5
100.53 -5.8810524604213654e-5
100.54 -5.9923998083188934e-5
100.55 -6.103761329045998e-5
100.56 -6.215137019704997e-5
100.57 -6.326526877364902e-5
100.58 -6.437930899216848e-5
100.59 -6.549349082374256e-5
100.6 -6.660781423939444e-5
100.61 -6.772227921114649e-5
100.62 -6.883688570979984e-5
100.63 -6.995163370582258e-5
100.64 -7.10665231713481e-5
100.65 -7.218155407784366e-5
100.66 -7.329672639533324e-5
100.67 -7.441204009683844e-5
100.68 -7.552749515238322e-5
100.69 -7.664309153387894e-5
100.7 -7.775882921279287e-5
100.71 -7.887470816014819e-5
100.72 -7.999072834652399e-5
100.73 -8.110688974460878e-5
100.74 -8.222319232453756e-5
100.75 -8.333963605833272e-5
100.76 -8.445622091690641e-5
100.77 -8.557294687205896e-5
100.78 -8.668981389570174e-5
100.79 -8.780682195741463e-5
100.8 -8.892397102988614e-5
100.81 -9.00412610843615e-5
100.82 -9.11586920914198e-5
100.83 -9.227626402319444e-5
100.84 -9.339397685159678e-5
100.85 -9.451183054709489e-5
100.86 -9.562982508115603e-5
100.87 -9.674796042502543e-5
100.88 -9.786623655083648e-5
100.89 -9.898465342983442e-5
100.9 -0.00010010321103282038
100.91 -0.0001012219093315947
100.92 -0.0001023407482975136
100.93 -0.0001034597279025995
100.94 -0.00010457884811654328
100.95 -0.00010569810891325471
100.96 -0.00010681751026231368
100.97 -0.0001079370521364087
100.98 -0.00010905673450589681
100.99 -0.00011017655734246734
101.0 -0.00011129652061891981


==> tikz/derivs_d100_data/block_001.dat <==
0.9 0.0
101.0 0.0


==> tikz/derivs_d100_data/block_002.dat <==
1.0 0.0
2.0 -1.1102230246251565e-16
3.0 0.0055060836109310785
4.0 0.00623042980423516
5.0 0.005300540855577407
6.0 0.004044580763325256
7.0 0.0028971526674606007
8.0 0.0019708655387532525
9.0 0.00126887174640411
10.0 0.0007610251682107494
11.0 0.00041096689515285334
12.0 0.0001852466610708925
13.0 5.579568337055196e-5
14.0 -2.220446049250313e-16
15.0 1.1102230246251565e-16
16.0 4.183280572012116e-5
17.0 0.00011463735813899145
18.0 0.0002099858265075527
19.0 0.0003213455239818863
20.0 0.00044365529347512034
21.0 0.0005729957237343708
22.0 0.0007063337765572664
23.0 0.0008413254242497503
24.0 0.0009761631173175189
25.0 0.0011094577578101283
26.0 0.0012401471992971036
27.0 0.0013674251497017842
28.0 0.0014906857913448146
29.0 0.00160948053526222
30.0 0.0017234841677962187
31.0 0.0018324682872477016
32.0 0.0019362804150722113
33.0 0.0020348275367196855
34.0 0.0021280631099751535
35.0 0.002215976794953667
36.0 0.0022985863257966033
37.0 0.002375931071749049
38.0 0.002448066933796955
39.0 0.0025150622993111993
40.0 0.0025769948363709716
41.0 0.0026339489555712303
42.0 0.0026860138031908898
43.0 0.002733281677835153
44.0 0.002775846784889402
45.0 0.0028138042606112856
46.0 0.0028472494115192593
47.0 0.0028762771256767294
48.0 0.002900981421193549
49.0 0.002921455104137771
50.0 0.0029377895136076804
51.0 0.002950074336093955
52.0 0.0029583974747982023
53.0 0.0029628449623858577
54.0 0.0029635009079408414
55.0 0.0029604474706804718
56.0 0.002953764854491836
57.0 0.0029435313184957845
58.0 0.00292982319982682
59.0 0.0029127149455573376
60.0 0.002892279151343269
61.0 0.002868586604837353
62.0 0.002841706332345706
63.0 0.0028117056475100988
64.0 0.0027786502010730407
65.0 0.0027426040309828092
66.0 0.002703629612276437
67.0 0.0026617879063064454
68.0 0.0026171384089918037
69.0 0.002569739197850307
70.0 0.0025196469776652686
71.0 0.0024669171246517463
72.0 0.002411603729075784
73.0 0.002353759636281705
74.0 0.0022934364861253442
75.0 0.0022306847508216654
76.0 0.0021655537712451656
77.0 0.002098091791705947
78.0 0.002028345993264846
79.0 0.00195636252563125
80.0 0.0018821865377058877
81.0 0.0018058622068186647
82.0 0.001727432766732151
83.0 0.001646940534462793
84.0 0.0015644269359770258
85.0 0.001479932530823791
86.0 0.0013934970357583065
87.0 0.0013051593474063816
88.0 0.0012149575640221233
89.0 0.0011229290063869968
90.0 0.0010291102379023087
91.0 0.0009335370839068657
92.0 0.0008362446502708787
93.0 0.0007372673413023056
94.0 0.0006366388770013831
95.0 0.0005343923096965408
96.0 0.0004305600401017795
97.0 0.00032517383281382983
98.0 0.00021826483128550844
99.0 0.00010986357230624577
100.0 -6.661338147750939e-16


==> tikz/derivs_d100_data/stems.dat <==
1.0 0.19362793817895743
2.0 0.7583862594992604
3.0 0.0
4.0 0.0
5.0 0.0
6.0 0.0
7.0 0.0
8.0 0.0
9.0 0.0
10.0 0.0
11.0 0.0
12.0 0.0
13.0 0.0
14.0 4.364513679498041e-5
15.0 0.04198269434862072
16.0 0.0
17.0 0.0
18.0 0.0
19.0 0.0
20.0 0.0
21.0 0.0
22.0 0.0
23.0 0.0
24.0 0.0
25.0 0.0
26.0 0.0
27.0 0.0
28.0 0.0
29.0 0.0
30.0 0.0
31.0 0.0
32.0 0.0
33.0 0.0
34.0 0.0
35.0 0.0
36.0 0.0
37.0 0.0
38.0 0.0
39.0 0.0
40.0 0.0
41.0 0.0
42.0 0.0
43.0 0.0
44.0 0.0
45.0 0.0
46.0 0.0
47.0 0.0
48.0 0.0
49.0 0.0
50.0 0.0
51.0 0.0
52.0 0.0
53.0 0.0
54.0 0.0
55.0 0.0
56.0 0.0
57.0 0.0
58.0 0.0
59.0 0.0
60.0 0.0
61.0 0.0
62.0 0.0
63.0 0.0
64.0 0.0
65.0 0.0
66.0 0.0
67.0 0.0
68.0 0.0
69.0 0.0
70.0 0.0
71.0 0.0
72.0 0.0
73.0 0.0
74.0 0.0
75.0 0.0
76.0 0.0
77.0 0.0
78.0 0.0
79.0 0.0
80.0 0.0
81.0 0.0
82.0 0.0
83.0 0.0
84.0 0.0
85.0 0.0
86.0 0.0
87.0 0.0
88.0 0.0
89.0 0.0
90.0 0.0
91.0 0.0
92.0 0.0
93.0 0.0
94.0 0.0
95.0 0.0
96.0 0.0
97.0 0.0
98.0 0.0
99.0 0.0
100.0 0.005959462836366416


==> tikz/ovdata_1e5.dat <==
x y
2 0.7939334445971711
3 0.7922684179408337
4 0.7911360568742771
5 0.7902193182295658
6 0.7895041526138036
7 0.7889499313667719
8 0.7885194681581216
9 0.7881836975295756
10 0.7879208097466207
11 0.7877145545755134
12 0.7875527628653516
13 0.787426233899068
14 0.7873279338995489
15 0.7872524249388894
16 0.787195457131275
17 0.7871536751386115
18 0.7871244047765634
19 0.7871054961314022
20 0.7870952069259414
21 0.7870898770750183
22 0.7870846933210458
23 0.7870795790128143
24 0.7870745591419819
25 0.7870696518965676
26 0.7870648702498886
27 0.7870602125838267
28 0.7870556600214453
29 0.7870512147318145
30 0.7870468783727234
31 0.7870426514685877
32 0.7870385386856208
33 0.7870345499171048
34 0.7870306845036806
35 0.787026940905145
36 0.7870233171594112
37 0.7870198109834018
38 0.787016419854272
39 0.7870131410748619
40 0.7870099718264592
41 0.787006909211313
42 0.7870039502868338
43 0.7870010920930501
44 0.7869983316573348
45 0.7869956552692803
46 0.7869930512131834
47 0.7869905171715429
48 0.7869880508987245
49 0.7869856502216478
50 0.7869833130397274
51 0.7869810373242243
52 0.7869788211171749
53 0.7869766625299656
54 0.786974559741675
55 0.7869725109972301
56 0.7869705146054513
57 0.7869685689370074
58 0.7869666724223348
59 0.7869648249031915
60 0.7869630319003592
61 0.7869612928068517
62 0.7869596060385697
63 0.7869579700595194
64 0.7869563833808947
65 0.7869548445600606
66 0.7869533521994776
67 0.7869519049455753
68 0.7869505014875959
69 0.7869491405564149
70 0.7869478209233453
71 0.7869465409344326
72 0.7869452930388097
73 0.7869440742878524
74 0.786942883864927
75 0.7869417209823083
76 0.7869405848799471
77 0.7869394748243077
78 0.7869383901072501
79 0.786937330044975
80 0.7869362939770046
81 0.7869352812652322
82 0.7869342912929961
83 0.7869333234642124
84 0.7869323772025373
85 0.7869314519505776
86 0.7869305471691318
87 0.7869296623364691
88 0.7869287969476398
89 0.7869279505138189
90 0.7869271225616817
91 0.7869263126327999
92 0.7869255202830747
93 0.7869247450821898
94 0.7869239866130875
95 0.7869232444714752
96 0.7869225182653418
97 0.7869218076145092
98 0.7869211121501938
99 0.7869204315145867
100 0.7869197653604612
101 0.7869191150373089
102 0.7869184821317785
103 0.7869178662378941
104 0.7869172669578461
105 0.7869166839046527
106 0.7869161167018247
107 0.7869155649830394
108 0.7869150283918283
109 0.7869145065812738
110 0.7869139992137139
111 0.7869135059604587
112 0.7869130265015195
113 0.786912559680332
114 0.7869121027740705
115 0.7869116554142318
116 0.7869112173966826
117 0.7869107885227374
118 0.7869103685989759
119 0.7869099574370715
120 0.7869095548536311
121 0.7869091606700322
122 0.7869087747122725
123 0.7869083968108241
124 0.7869080268004919
125 0.7869076645202765
126 0.7869073098132465
127 0.7869069625264096
128 0.7869066225105962
129 0.7869062896203366
130 0.786905963713754
131 0.7869056446524517
132 0.786905332301413
133 0.7869050265288977
134 0.7869047272063441
135 0.7869044342082785
136 0.7869041474122211
137 0.7869038666986036
138 0.7869035919506787
139 0.7869033230544437
140 0.7869030598985592
141 0.7869028023742762
142 0.7869025503753595
143 0.7869023037980157
144 0.7869020625408323
145 0.7869018265047032
146 0.786901595592767
147 0.7869013697103495
148 0.7869011487648965
149 0.7869009326659233
150 0.7869007213249519
151 0.7869005146554611
152 0.7869003125728344
153 0.7869001149943059
154 0.7868999218389133
155 0.7868997330274498
156 0.7868995484824165
157 0.7868993681279819
158 0.7868991918899352
159 0.7868990196956418
160 0.7868988514740086
161 0.7868986871554411
162 0.7868985266718063
163 0.7868983699563914
164 0.7868982169438751
165 0.7868980675702891
166 0.7868979217729806
167 0.7868977794905856
168 0.7868976406629947
169 0.7868975052313185
170 0.7868973736578959
171 0.7868972465059613
172 0.7868971236998396
173 0.7868970051638643
174 0.7868968908238614
175 0.7868967806071195
176 0.7868966744423513
177 0.7868965722596657
178 0.7868964739905339
179 0.7868963795677546
180 0.7868962889254308
181 0.7868962016006349
182 0.7868961168099667
183 0.786896034496369
184 0.7868959546195168
185 0.7868958771398544
186 0.786895802018578
187 0.7868957292176149
188 0.7868956586996113
189 0.7868955904279141
190 0.7868955243665545
191 0.7868954604802324
192 0.786895398723914
193 0.7868953380560362
194 0.7868952778000493
195 0.7868952179531129
196 0.7868951584999229
197 0.7868950994446506
198 0.7868950407848546
199 0.7868949825180878
200 0.7868949246419056
201 0.7868948671538721
202 0.7868948100515556
203 0.786894753323568
204 0.7868946969482911
205 0.7868946409458136
206 0.7868945853138096
207 0.7868945300499628
208 0.786894475151963
209 0.7868944206175084
210 0.7868943664443105
211 0.7868943126126389
212 0.7868942590979986
213 0.7868942059326798
214 0.7868941531144933
215 0.7868941006548247
216 0.7868940486290323
217 0.7868939969905852
218 0.7868939456943239
219 0.7868938948250637
220 0.7868938443791679
221 0.7868937943184882
222 0.7868937445535018
223 0.7868936951884656
224 0.7868936462253695
225 0.7868935976532201
226 0.7868935493547184
227 0.7868935014035612
228 0.7868934538344361
229 0.7868934066442396
230 0.7868933597779566
231 0.7868933131646627
232 0.786893266908137
233 0.7868932210122332
234 0.786893175473109
236 0.786893085179231
237 0.7868930405042182
238 0.7868929961700922
239 0.7868929521704359
240 0.7868929084067626
241 0.7868928648863921
242 0.7868928216899778
243 0.7868927788162278
244 0.7868927362613247
245 0.7868926939404112
247 0.7868926100174443
248 0.786892568511644
249 0.7868925273093845
250 0.7868924863641513
251 0.7868924455985072
252 0.7868924050860931
254 0.7868923249297058
255 0.7868922852752643
256 0.7868922458154197
257 0.7868922065372499
258 0.7868921675214202
259 0.786892128779309
261 0.7868920520899666
262 0.7868920140407216
263 0.7868919761690846
264 0.7868919385493445
265 0.7868919011881593
267 0.7868918272157028
268 0.7868917905084101
269 0.7868917539623328
270 0.7868917176472745
272 0.7868916457491809
273 0.7868916101558365
274 0.7868915747261582
275 0.7868915394416981
277 0.7868914694859706
278 0.7868914348539982
279 0.7868914004505813
281 0.7868913321640009
282 0.78689129823314
283 0.7868912645044381
284 0.7868912309939364
286 0.7868911646206115
287 0.7868911317011645
288 0.7868910989134197
290 0.7868910338061872
291 0.7868910015551829
292 0.786890969508727
294 0.7868909059723508
295 0.7868908744055272
296 0.7868908429644826
298 0.7868907806196064
299 0.7868907497376656
301 0.7868906885212538
302 0.7868906581144266
303 0.7868906278262288
305 0.7868905676948873
306 0.7868905379020713
308 0.7868904788574721
309 0.786890449553621
310 0.7868904203627518
312 0.7868903623394797
313 0.7868903335669741
315 0.7868902765373756
316 0.7868902482727671
318 0.7868901920866962
319 0.7868901641538998
321 0.7868901086895445
322 0.7868900812000033
324 0.7868900267025776
325 0.786889999652646
327 0.7868899458574665
328 0.7868899191127964
330 0.786889866053575
331 0.7868898397529571
333 0.7868897875918525
334 0.7868897616787206
336 0.7868897101405405
337 0.7868896845194485
339 0.7868896336952698
340 0.7868896084967137
342 0.7868895584829397
344 0.7868895089092851
345 0.7868894842571561
347 0.7868894352309058
348 0.7868894108880891
350 0.7868893625630059
352 0.7868893147146734
353 0.7868892909678075
355 0.7868892437937871
356 0.7868892203358792
358 0.7868891736705601
360 0.7868891273989632
361 0.7868891044320974
363 0.7868890588334702
365 0.7868890136780037
366 0.7868889912592542
368 0.7868889466624043
370 0.7868889023782132
372 0.7868888584550509
373 0.7868888366513617
375 0.7868887933573953
377 0.7868887504779525
378 0.7868887291887074
380 0.7868886868380452
382 0.7868886447799316
384 0.7868886030391149
385 0.7868885823144403
387 0.7868885411585783
389 0.7868885003909426
391 0.7868884599927176
393 0.7868884198812721
394 0.7868883999280062
396 0.7868883602297272
398 0.7868883208767506
400 0.7868882818895288
402 0.7868882432646502
404 0.7868882049784423
406 0.7868881669556176
407 0.786888148039863
409 0.7868881104007287
411 0.7868880730785148
413 0.7868880360980837
415 0.7868879994563023
417 0.786887963135126
419 0.7868879270627698
421 0.7868878912285118
423 0.7868878556396418
425 0.7868878203592894
427 0.7868877853973039
429 0.7868877507508183
431 0.7868877163884032
433 0.786887682251256
435 0.7868876483359979
437 0.7868876146512079
439 0.7868875812560129
441 0.7868875481578071
443 0.7868875153539677
445 0.786887482811349
447 0.7868874504781683
449 0.7868874183520278
451 0.7868873864360212
453 0.7868873547838767
455 0.7868873234091776
457 0.7868872923095156
459 0.7868872614623105
461 0.7868872308128428
463 0.7868872003567965
466 0.7868871550409714
468 0.7868871251328627
470 0.7868870954831928
472 0.786887066089759
474 0.7868870369222578
476 0.786887007936795
479 0.7868869647960447
481 0.7868869362649231
483 0.7868869079664744
485 0.7868868799091232
488 0.7868868382667633
490 0.7868868107475171
492 0.786886783397025
494 0.7868867562139917
497 0.7868867157644375
499 0.7868866890667122
501 0.7868866625933085
504 0.7868866232890553
506 0.7868865973013928
508 0.7868865714707439
511 0.7868865330165944
513 0.7868865075864443
515 0.7868864823638971
518 0.7868864449215034
520 0.7868864202075895
522 0.7868863956454034
525 0.7868863590760751
527 0.786886334877589
530 0.7868862988732349
532 0.7868862751100085
535 0.7868862398290514
537 0.7868862165265019
540 0.7868861818295175
542 0.7868861588677558
545 0.7868861246770112
547 0.7868861020746508
550 0.7868860685125768
552 0.7868860463634504
555 0.7868860134201716
557 0.7868859916169618
560 0.7868859591483424
562 0.786885937658762
565 0.7868859056959818
568 0.7868858741133211
570 0.7868858532657308
573 0.7868858222351208
575 0.7868858016956809
578 0.7868857711059224
581 0.7868857407796817
583 0.7868857207412745
586 0.7868856909787931
589 0.7868856615502682
592 0.7868856323789866
594 0.7868856130683035
597 0.7868855843056765
600 0.786885555793406
603 0.7868855275975934
605 0.7868855089828513
608 0.786885481302704
611 0.7868854538551927
614 0.7868854266360655
617 0.7868853996430494
619 0.7868853817808628
622 0.7868853552411784
625 0.786885329005436
628 0.7868853030156377
631 0.7868852772395485
634 0.7868852516750793
637 0.786885226320165
640 0.7868852012091303
643 0.7868851763832689
646 0.7868851518206752
649 0.7868851274615536
652 0.7868851033000764
655 0.7868850793343514
658 0.7868850555651697
661 0.7868850320427255
664 0.7868850087845959
667 0.786884985748948
670 0.7868849628981133
673 0.7868849402303552
676 0.7868849177439569
679 0.7868848954424509
682 0.7868848733755589
685 0.7868848515530752
689 0.7868848227578633
692 0.7868848013610292
695 0.786884780133512
698 0.7868847590737585
701 0.7868847381935533
705 0.7868847107044574
708 0.7868846903327797
711 0.7868846701224543
714 0.7868846500703924
718 0.7868846235780353
721 0.7868846038897476
724 0.786884584386452
728 0.7868845587112858
731 0.7868845396594722
735 0.786884514486527
738 0.7868844957772337
741 0.786884477212581
745 0.7868844526900194
748 0.7868844345152639
752 0.7868844105733694
755 0.7868843927860487
759 0.786884369281513
762 0.7868843518105032
766 0.7868843287234731
769 0.7868843115789379
773 0.7868842890031047
776 0.7868842722560946
780 0.7868842501244008
783 0.7868842336724717
787 0.7868842119303316
791 0.7868841904080743
794 0.7868841744411335
798 0.7868841534111358
802 0.7868841326124343
805 0.786884117150189
809 0.7868840967143881
813 0.786884076482816
817 0.7868840564628372
820 0.7868840416242624
824 0.7868840220631558
828 0.7868840027000489
832 0.7868839835290488
836 0.7868839645480797
839 0.7868839504358246
843 0.7868839317990043
847 0.7868839134168178
851 0.7868838952433527
855 0.7868838772488298
859 0.7868838594313501
863 0.7868838417890389
867 0.7868838243207865
871 0.7868838070687082
875 0.7868837900407264
879 0.7868837731833279
883 0.7868837564906423
887 0.7868837399609622
891 0.7868837235925944
895 0.78688370739005
899 0.7868836914004397
904 0.786883671674581
908 0.7868836560662327
912 0.7868836406093703
916 0.786883625302452
920 0.7868836101439589
925 0.7868835914339892
929 0.7868835766854018
933 0.7868835620842731
938 0.7868835440309262
942 0.786883529744989
946 0.7868835155968724
951 0.7868834981079031
955 0.7868834843156612
959 0.7868834706842399
964 0.7868834538290472
968 0.7868834404905992
973 0.7868834239975968
977 0.7868834109457213
982 0.7868833948241016
986 0.7868833821158429
991 0.7868833664115761
995 0.7868833539834541
1000 0.7868833386155272
1005 0.7868833234313335
1009 0.7868833114147971
1014 0.786883296593433
1019 0.7868832819920043
1023 0.786883270436478
1028 0.7868832561472082
1033 0.7868832420284285
1038 0.7868832280781461
1042 0.7868832170423253
1047 0.7868832034470774
1052 0.7868831900298311
1057 0.7868831767724648
1062 0.7868831636731388
1067 0.7868831507300378
1072 0.786883137941378
1076 0.7868831278376124
1081 0.7868831153851349
1086 0.786883103083451
1091 0.7868830909284602
1096 0.7868830789185093
1102 0.7868830646957259
1107 0.7868830530017038
1112 0.7868830414899249
1117 0.7868830301291606
1122 0.786883018904121
1127 0.7868830078133054
1132 0.7868829968552314
1138 0.7868829838787064
1143 0.7868829732195857
1148 0.7868829627264291
1153 0.7868829523610514
1159 0.7868829400899129
1164 0.786882930003946
1169 0.7868829200437566
1175 0.7868829082556293
1180 0.7868828985676702
1186 0.786882887138094
1191 0.7868828777522666
1197 0.786882866644565
1202 0.7868828575160773
1208 0.7868828467135512
1213 0.7868828378363936
1219 0.7868828273319352
1225 0.7868828169991653
1230 0.7868828085311214
1236 0.7868827985112996
1242 0.786882788644364
1247 0.7868827805373202
1253 0.7868827709457122
1259 0.7868827615016286
1265 0.7868827522032312
1271 0.7868827430715417
1276 0.7868827355782636
1282 0.7868827267142233
1288 0.7868827179880816
1294 0.7868827093981441
1300 0.7868827009427435
1306 0.7868826926202368
1312 0.7868826844298737
1318 0.7868826763933182
1324 0.7868826684864321
1330 0.7868826607052057
1337 0.7868826517839109
1343 0.7868826442697854
1349 0.7868826368766035
1355 0.7868826296029188
1361 0.7868826224521456
1368 0.7868826142771809
1374 0.7868826073939208
1380 0.7868826006235597
1387 0.7868825928657256
1393 0.7868825863354435
1400 0.7868825788541435
1406 0.7868825725578855
1413 0.7868825653579115
1419 0.7868825593072025
1426 0.7868825523776978
1432 0.7868825465479006
1439 0.786882539872906
1445 0.7868825342585399
1452 0.7868825278317554
1459 0.7868825215132834
1466 0.7868825152484615
1472 0.786882509919073
1479 0.7868825037481109
1486 0.7868824976268247
1493 0.7868824915546643
1500 0.7868824855389812
1507 0.786882479581715
1514 0.7868824736721721
1521 0.7868824678092402
1528 0.7868824619923735
1535 0.7868824562210357
1542 0.7868824504946993
1549 0.7868824448128414
1556 0.7868824391753559
1563 0.7868824335889605
1570 0.7868824280536709
1578 0.7868824217804207
1585 0.7868824163360891
1592 0.7868824109330254
1600 0.786882404808047
1607 0.7868823994917763
1614 0.7868823942153272
1622 0.7868823882332906
1629 0.7868823830407045
1637 0.7868823771577484
1644 0.78688237205788
1652 0.7868823662798776
1660 0.7868823605501877
1667 0.7868823555758031
1675 0.7868823499349721
1683 0.7868823443405208
1690 0.7868823394830822
1698 0.7868823339743001
1706 0.7868823285104634
1714 0.7868823230909983
1722 0.7868823177151586
1730 0.786882312384082
1738 0.7868823071008677
1746 0.7868823018651125
1754 0.7868822966734803
1762 0.7868822915229319
1770 0.786882286413015
1778 0.7868822813432526
1786 0.7868822763130459
1795 0.7868822707007227
1803 0.7868822657531865
1811 0.7868822608439088
1820 0.7868822553659449
1828 0.7868822505362545
1837 0.7868822451469755
1845 0.786882240395219
1854 0.7868822350923288
1862 0.786882230418775
1871 0.7868822252064533
1879 0.7868822206129674
1888 0.7868822154889633
1897 0.7868822104080729
1905 0.7868822059271641
1914 0.7868822009253539
1923 0.7868821959646208
1932 0.7868821910446812
1941 0.7868821861648835
1950 0.7868821813245329
1959 0.7868821765234999
1968 0.7868821717612895
1977 0.7868821670370645
1986 0.7868821623506672
1995 0.7868821577017351
2004 0.7868821530896815
2014 0.7868821480076623
2023 0.7868821434720297
2032 0.7868821389720153
2042 0.7868821340130457
2051 0.7868821295881065
2061 0.7868821247135797
2070 0.7868821203639377
2080 0.7868821155717765
2089 0.7868821112951252
2099 0.7868821065822246
2109 0.7868821019091415
2118 0.7868820977369652
2128 0.7868820931377093
2138 0.7868820885767814
2148 0.786882084053803
2158 0.7868820795678074
2168 0.7868820751187999
2178 0.7868820707063443
2188 0.7868820663295314
2198 0.7868820619883786
2208 0.7868820576824855
2218 0.786882053410972
2228 0.7868820491738059
2239 0.7868820445522292
2249 0.7868820403855804
2259 0.7868820362520881
2270 0.7868820317431058
2280 0.786882027677569
2291 0.7868820232424442
2301 0.7868820192436203
2312 0.7868820148804815
2323 0.7868820105547643
2333 0.7868820066540735
2344 0.7868820023976693
2355 0.7868819981773746
2366 0.7868819939922345
2377 0.7868819898420115
2388 0.7868819857267033
2399 0.7868819816460534
2410 0.7868819775993064
2421 0.7868819735865341
2432 0.7868819696070197
2443 0.7868819656601393
2455 0.7868819613917384
2466 0.7868819575124361
2477 0.7868819536645416
2489 0.7868819495027152
2500 0.7868819457196234
2512 0.7868819416273093
2523 0.7868819379067777
2535 0.7868819338817489
2547 0.7868819298909914
2559 0.7868819259342875
2570 0.7868819223370278
2582 0.7868819184442595
2594 0.786881914584519
2606 0.7868819107572067
2618 0.7868819069616977
2630 0.7868819031981332
2642 0.7868818994655369
2655 0.7868818954568645
2667 0.7868818917883317
2679 0.7868818881496877
2692 0.7868818842417241
2704 0.7868818806646757
2716 0.7868818771167563
2729 0.7868818733056827
2742 0.7868818695275431
2754 0.7868818660694622
2767 0.7868818623541102
2780 0.7868818586709154
2793 0.7868818550193886
2805 0.786881851676283
2818 0.7868818480845723
2831 0.7868818445231128
2844 0.7868818409918642
2858 0.7868818372223452
2871 0.7868818337524062
2884 0.7868818303117672
2897 0.7868818268994928
2911 0.7868818232566563
2924 0.7868818199029751
2938 0.7868818163221376
2951 0.7868818130256323
2965 0.7868818095053767
2979 0.7868818060163337
2992 0.7868818028035761
3006 0.7868817993728194
3020 0.786881795971924
3034 0.7868817926002046
3048 0.7868817892578168
3062 0.7868817859437879
3076 0.786881782658359
3090 0.786881779400774
3105 0.7868817759411711
3119 0.7868817727405824
3133 0.7868817695667336
3148 0.7868817661960555
3162 0.7868817630770444
3177 0.7868817597643386
3192 0.7868817564809032
3206 0.7868817534426766
3221 0.7868817502153338
3236 0.786881747016142
3251 0.7868817438452795
3266 0.7868817407018011
3281 0.786881737585967
3296 0.7868817344969335
3311 0.7868817314346794
3327 0.7868817281973518
3342 0.7868817251891501
3357 0.7868817222068676
3373 0.7868817190534692
3388 0.7868817161233714
3404 0.7868817130249666
3420 0.7868817099546418
3436 0.7868817069116181
3451 0.7868817040835312
3467 0.7868817010929698
3483 0.7868816981287127
3499 0.7868816951908889
3516 0.786881692097484
3532 0.7868816892126456
3548 0.7868816863527424
3565 0.7868816833416376
3581 0.7868816805328134
3597 0.7868816777483899
3614 0.7868816748162354
3631 0.7868816719107529
3648 0.7868816690317947
3664 0.7868816663458481
3681 0.786881663517298
3698 0.7868816607139298
3715 0.7868816579359703
3733 0.786881655021395
3750 0.7868816522942177
3767 0.7868816495910536
3784 0.7868816469119101
3802 0.7868816441008885
3819 0.7868816414700022
3837 0.7868816387095919
3855 0.7868816359745282
3873 0.7868816332648307
3890 0.7868816307283072
3908 0.786881628066722
3926 0.7868816254291563
3945 0.7868816226713121
3963 0.786881620082707
3981 0.7868816175176907
3999 0.7868816149756048
4018 0.7868816123171165
4036 0.7868816098216449
4055 0.7868816072116508
4074 0.7868816046261621
4093 0.7868816020647759
4111 0.7868815996602964
4130 0.7868815971450104
4150 0.7868815945226982
4169 0.7868815920548817
4188 0.786881589609967
4207 0.7868815871872352
4227 0.7868815846611372
4246 0.7868815822835575
4266 0.7868815798043701
4285 0.7868815774708474
4305 0.7868815750373845
4325 0.7868815726268487
4345 0.7868815702391427
4365 0.7868815678738404
4385 0.786881565530735
4406 0.7868815630940473
4426 0.7868815607955479
4446 0.7868815585184441
4467 0.7868815561500972
4487 0.7868815539159799
4508 0.7868815515921482
4529 0.7868815492909177
4550 0.7868815470118558
4571 0.7868815447548483
4592 0.7868815425197159
4613 0.786881540306004
4634 0.786881538113469
4656 0.7868815358392008
4677 0.7868815336894639
4699 0.7868815314592292
4721 0.7868815292512915
4742 0.7868815271641605
4764 0.7868815249987335
4786 0.7868815228546655
4808 0.7868815207318527
4831 0.7868815185347372
4853 0.786881516454008
4875 0.7868815143933867
4898 0.7868815122602401
4920 0.786881510239913
4943 0.7868815081483389
4966 0.7868815060777006
4989 0.78688150402757
5012 0.7868815019978456
5035 0.7868814999881014
5058 0.7868814979982739
5082 0.7868814959426872
5105 0.7868814939925802
5129 0.7868814919779139
5152 0.7868814900665334
5176 0.7868814880917473
5200 0.7868814861370769
5224 0.7868814842020079
5248 0.7868814822865486
5272 0.7868814803901848
5297 0.7868814784351394
5321 0.7868814765772971
5346 0.78688147466186
5370 0.7868814728415552
5395 0.78688147096473
5420 0.7868814691070868
5445 0.7868814672686576
5470 0.7868814654489221
5495 0.7868814636479181
5521 0.786881461794206
5546 0.7868814600304012
5572 0.7868814582148849
5598 0.7868814564185952
5623 0.786881454709044
5649 0.7868814529495033
5675 0.786881451208206
5702 0.7868814494192666
5728 0.786881447714709
5754 0.7868814460279513
5781 0.7868814442946591
5808 0.7868814425800617
5834 0.786881440946178
5861 0.786881439267341
5888 0.786881437606252
5916 0.7868814359023898
5943 0.7868814342769952
5970 0.7868814326688977
5998 0.7868814310190406
6026 0.7868814293872991
6053 0.786881427830557
6081 0.7868814262334999
6109 0.786881424653652
6138 0.7868814230355086
6166 0.7868814214902327
6194 0.7868814199617078
6223 0.7868814183958184
6252 0.7868814168474267
6281 0.7868814153161212
6310 0.7868814138021843
6339 0.7868814123054471
6368 0.7868814108256946
6397 0.7868814093627139
6427 0.7868814078667714
6457 0.786881406388353
6486 0.7868814049756301
6516 0.7868814035309625
6546 0.7868814021030959
6577 0.786881400644615
6607 0.7868813992493316
6637 0.7868813978697343
6668 0.7868813964604057
6699 0.7868813950673863
6730 0.7868813936904692
6761 0.7868813923294217
6792 0.7868813909840613
6823 0.7868813896541561
6855 0.7868813882973766
6887 0.7868813869566249
6918 0.7868813856729021
6950 0.7868813843631285
6982 0.7868813830688042
7015 0.7868813817499416
7047 0.7868813804863329
7079 0.786881379237508
7112 0.7868813779650058
7145 0.786881376707813
7178 0.7868813754658021
7211 0.7868813742386883
7244 0.7868813730263599
7278 0.7868813717924618
7311 0.7868813706094713
7345 0.7868813694053969
7379 0.7868813682162002
7413 0.7868813670415911
7447 0.7868813658814678
7482 0.7868813647020552
7516 0.7868813635706484
7551 0.7868813624204024
7586 0.7868813612846974
7621 0.7868813601632529
7656 0.786881359055957
7691 0.7868813579625453
7727 0.786881356852258
7762 0.7868813557865226
7798 0.7868813547043173
7834 0.7868813536360363
7870 0.7868813525815453
7907 0.7868813515118898
7943 0.7868813504847432
7980 0.7868813494428157
8017 0.7868813484146726
8054 0.7868813474000966
8091 0.7868813463989303
8128 0.786881345410967
8166 0.7868813444099693
8204 0.7868813434231133
8241 0.7868813424757232
8279 0.7868813415164105
8318 0.7868813405460798
8356 0.7868813396142964
8395 0.7868813386718295
8433 0.7868813377666092
8472 0.7868813368503703
8511 0.7868813359468956
8551 0.7868813350333471
8590 0.7868813341552137
8630 0.7868813332672949
8670 0.7868813323920832
8710 0.7868813315293129
8750 0.7868813306757205
8790 0.7868813298296958
8831 0.7868813289702672
8872 0.7868813281185669
8913 0.7868813272744895
8954 0.7868813264379306
8995 0.7868813256087835
9036 0.7868813247869589
9078 0.7868813239525626
9120 0.7868813231256373
9162 0.7868813223060672
9204 0.7868813214937689
9247 0.7868813206695482
9290 0.7868813198527299
9333 0.7868813190432131
9376 0.7868813182408979
9419 0.7868813174456889
9462 0.7868813166575404
9506 0.7868813158583194
9550 0.7868813150663161
9594 0.7868813142814371
9638 0.7868813135035911
9683 0.7868813127152235
9727 0.7868813119512803
9772 0.78688131117695
9817 0.7868813104095694
9863 0.7868813096322148
9908 0.786881308878588
9954 0.7868813081150986
10000 0.7868813073584735
10046 0.7868813066086179
10093 0.7868813058493555
10139 0.7868813051129018
10186 0.7868813043671412
10233 0.7868813036280636
10280 0.7868813028955756
10328 0.7868813021542078
10375 0.7868813014347713
10423 0.7868813007065559
10471 0.7868812999848239
10520 0.7868812992546093
10568 0.7868812985456286
10617 0.7868812978282521
10666 0.7868812971172321
10715 0.7868812964124783
10765 0.7868812956997144
10814 0.7868812950073667
10864 0.7868812943070922
10914 0.7868812936130085
10965 0.7868812929113301
11015 0.786881292229483
11066 0.7868812915401077
11117 0.7868812908568213
11169 0.7868812901663435
11220 0.7868812894951271
11272 0.7868812888167585
11324 0.7868812881444034
11376 0.7868812874779734
11429 0.7868812868047177
11482 0.7868812861374656
11535 0.786881285476117
11588 0.7868812848205761
11641 0.7868812841708104
11695 0.7868812835145921
11749 0.7868812828642058
11803 0.7868812822195349
11858 0.7868812815687452
11912 0.7868812809354179
11967 0.7868812802960197
12023 0.7868812796507856
12078 0.7868812790226839
12134 0.7868812783887923
12190 0.7868812777605217
12246 0.7868812771377675
12303 0.786881276509529
12359 0.7868812758977194
12417 0.786881275269694
12474 0.7868812746579638
12531 0.7868812740515916
12589 0.7868812734400351
12647 0.7868812728338596
12706 0.7868812722227243
12764 0.7868812716272591
12823 0.7868812710268335
12882 0.7868812704317341
12942 0.7868812698319152
13002 0.7868812692374156
13062 0.7868812686482002
13122 0.7868812680641925
13183 0.7868812674756938
13243 0.7868812669019412
13305 0.786881266314336
13366 0.7868812657413377
13428 0.7868812651640839
13490 0.786881264591953
13552 0.7868812640249012
13614 0.7868812634628345
13677 0.7868812628967365
13740 0.7868812623356476
13804 0.7868812617707361
13868 0.7868812612108775
13932 0.7868812606559862
13996 0.7868812601059973
14060 0.7868812595608471
14125 0.7868812590120781
14191 0.7868812584598592
14256 0.786881257920848
14322 0.7868812573783885
14388 0.7868812568407457
14454 0.7868812563078569
14521 0.7868812557716959
14588 0.7868812552403173
14655 0.7868812547136584
14723 0.7868812541838978
14791 0.7868812536588619
14859 0.786881253138488
14928 0.7868812526151673
14997 0.7868812520965224
15066 0.7868812515824921
15136 0.7868812510656674
15205 0.7868812505607545
15276 0.7868812500458415
15346 0.7868812495427222
15417 0.7868812490369615
15488 0.7868812485357186
15560 0.7868812480319667
15631 0.7868812475396398
15704 0.7868812470379706
15776 0.7868812465476079
15849 0.7868812460548731
15922 0.7868812455665478
15996 0.7868812450759752
16069 0.7868812445963572
16144 0.7868812441080143
16218 0.7868812436305104
16293 0.7868812431508834
16368 0.7868812426755577
16444 0.786881242198225
16520 0.7868812417251934
16596 0.7868812412564095
16672 0.7868812407918139
16749 0.7868812403253233
16827 0.7868812398570453
16904 0.7868812393989338
16982 0.7868812389390328
17061 0.786881238477447
17140 0.786881238020046
17219 0.7868812375667723
17298 0.7868812371175742
17378 0.786881236666789
17458 0.7868812362200767
17539 0.7868812357718741
17620 0.7868812353277388
17701 0.7868812348876193
17783 0.7868812344461001
17865 0.7868812340085841
17947 0.7868812335750202
18030 0.7868812331401404
18113 0.786881232709205
18197 0.7868812322770388
18281 0.7868812318488082
18365 0.7868812314244596
18450 0.786881230998959
18535 0.786881230577333
18621 0.7868812301546437
18707 0.7868812297358253
18793 0.7868812293208217
18880 0.7868812289048199
18967 0.786881228492616
19055 0.7868812280794866
19143 0.7868812276701426
19231 0.7868812272645345
19320 0.7868812268580666
19409 0.7868812264553315
19498 0.7868812260562845
19588 0.7868812256564438
19679 0.7868812252558809
19770 0.7868812248590096
19861 0.7868812244657816
19953 0.7868812240718864
20045 0.7868812236816212
20137 0.786881223294953
20230 0.7868812229076856
20324 0.7868812225198752
20417 0.7868812221397268
20512 0.7868812217549839
20606 0.786881221377809
20701 0.7868812210001364
20797 0.7868812206220476
20893 0.7868812202474762
20989 0.7868812198763665
21086 0.7868812195048618
21184 0.7868812191330238
21281 0.7868812187683982
21380 0.7868812183997375
21478 0.7868812180382081
21577 0.7868812176763754
21677 0.7868812173142965
21777 0.7868812169555996
21878 0.7868812165967107
21979 0.7868812162412101
22080 0.7868812158890308
22182 0.7868812155366852
22284 0.7868812151876332
22387 0.7868812148384594
22491 0.7868812144892419
22594 0.786881214146642
22699 0.7868812138006707
22803 0.7868812134612144
22909 0.7868812131184858
23014 0.786881212782213
23121 0.7868812124427894
23227 0.7868812121097114
23335 0.7868812117735555
23442 0.786881211443663
23550 0.7868812111138529
23659 0.7868812107841646
23768 0.7868812104576032
23878 0.7868812101311752
23988 0.7868812098078526
24099 0.7868812094847307
24210 0.7868812091646964
24322 0.7868812088448554
24434 0.786881208528065
24547 0.7868812082115136
24660 0.7868812078980214
24774 0.7868812075847792
24889 0.7868812072718285
25003 0.7868812069645728
25119 0.786881206654962
25235 0.786881206348347
25351 0.7868812060446754
25468 0.7868812057413296
25586 0.7868812054383734
25704 0.7868812051383722
25823 0.7868812048387547
25942 0.7868812045420378
26062 0.786881204245742
26182 0.7868812039523562
26303 0.7868812036593957
26424 0.7868812033692796
26546 0.7868812030796178
26669 0.7868812027904754
26792 0.7868812025041585
26915 0.7868812022206312
27040 0.7868812019353199
27164 0.7868812016551036
27290 0.7868812013731596
27416 0.7868812010939906
27542 0.7868812008175684
27669 0.7868812005417302
27797 0.7868812002664639
27925 0.7868811999939125
28054 0.7868811997219546
28184 0.7868811994506487
28314 0.7868811991820364
28445 0.7868811989140436
28576 0.7868811986487315
28708 0.7868811983840869
28840 0.7868811981220746
28973 0.786881197860703
29107 0.7868811976000291
29242 0.7868811973400702
29376 0.7868811970846177
29512 0.7868811968279478
29648 0.7868811965739017
29785 0.7868811963205713
29923 0.7868811960679695
30061 0.7868811958179273
30200 0.7868811955686653
30339 0.7868811953219255
30479 0.786881195075926
30620 0.7868811948307113
30761 0.7868811945880198
30903 0.7868811943460925
31046 0.7868811941049496
31189 0.7868811938663154
31333 0.7868811936284771
31477 0.7868811933930717
31623 0.7868811931568628
31769 0.7868811929231267
31915 0.7868811926917938
32063 0.7868811924597113
32211 0.7868811922300705
32359 0.7868811920028169
32509 0.7868811917748795
32659 0.7868811915493253
32810 0.7868811913246742
32961 0.7868811911023614
33113 0.7868811908809092
33266 0.7868811906603712
33420 0.7868811904407359
33574 0.7868811902234079
33729 0.7868811900069823
33884 0.786881189792869
34041 0.7868811895782818
34198 0.786881189365967
34356 0.7868811891546095
34514 0.7868811889454993
34674 0.7868811887359941
34834 0.7868811885287517
34995 0.7868811883224689
35156 0.7868811881183896
35318 0.7868811879152452
35481 0.7868811877130841
35645 0.7868811875118747
35810 0.7868811873116247
35975 0.7868811871135796
36141 0.7868811869165008
36308 0.7868811867203872
36475 0.7868811865264251
36644 0.786881186332309
36813 0.7868811861403142
36983 0.7868811859493039
37154 0.7868811857593226
37325 0.7868811855714277
37497 0.7868811853845118
37670 0.7868811851986233
37844 0.7868811850137375
38019 0.7868811848298538
38194 0.7868811846480409
38371 0.786881184466221
38548 0.7868811842864356
38726 0.7868811841076718
38905 0.7868811839299567
39084 0.786881183754238
39264 0.7868811835795285
39446 0.7868811834049185
39628 0.7868811832322914
39811 0.786881183060687
39994 0.7868811828910732
40179 0.7868811827215669
40365 0.7868811825530991
40551 0.7868811823865957
40738 0.7868811822211362
40926 0.7868811820567092
41115 0.7868811818933391
41305 0.7868811817310356
41495 0.7868811815706168
41687 0.7868811814104087
41879 0.7868811812521069
42073 0.7868811810940323
42267 0.7868811809378208
42462 0.786881180782694
42658 0.7868811806286138
42855 0.7868811804755832
43053 0.7868811803236463
43251 0.7868811801735202
43451 0.7868811800236891
43652 0.7868811798749529
43853 0.7868811797280141
44055 0.7868811795821209
44259 0.7868811794365947
44463 0.7868811792926742
44668 0.7868811791493999
44875 0.7868811790060766
45082 0.7868811788640777
45290 0.7868811787227089
45499 0.7868811785819697
45709 0.7868811784418629
45920 0.786881178302408
46132 0.7868811781635869
46345 0.7868811780253966
46559 0.7868811778878371
46774 0.7868811777509078
46989 0.7868811776152426
47206 0.7868811774795919
47424 0.7868811773445729
47643 0.7868811772101839
47863 0.7868811770764237
48084 0.7868811769432936
48306 0.7868811768107924
48529 0.786881176678936
48753 0.7868811765477117
48978 0.7868811764171132
49204 0.7868811762871396
49431 0.7868811761577909
49659 0.7868811760290649
49888 0.7868811759009683
50119 0.7868811757729552
50350 0.7868811756461214
50582 0.7868811755199061
50816 0.7868811753937722
51050 0.7868811752687958
51286 0.7868811751439084
51523 0.78688117501965
51761 0.7868811748960277
52000 0.7868811747730271
52240 0.7868811746506452
52481 0.786881174528881
52723 0.7868811744077315
52966 0.7868811742871963
53211 0.7868811741667837
53456 0.786881174047486
53703 0.7868811739283252
53951 0.7868811738097807
54200 0.7868811736918487
54450 0.7868811735745282
54702 0.7868811734573543
54954 0.7868811733412543
55208 0.7868811732253044
55463 0.7868811731099732
55719 0.7868811729952598
55976 0.786881172881156
56234 0.786881172767656
56494 0.786881172654324
56754 0.7868811725420297
57016 0.7868811724299082
57280 0.786881172317964
57544 0.786881172207048
57810 0.7868811720963192
58076 0.7868811719866112
58345 0.7868811718766874
58614 0.7868811717677704
58884 0.7868811716594489
59156 0.7868811715513238
59429 0.7868811714437935
59704 0.7868811713364687
59979 0.7868811712301279
60256 0.7868811711239933
60534 0.7868811710184515
60814 0.7868811709131333
61094 0.786881170808783
61376 0.7868811707046506
61660 0.7868811706007406
61944 0.7868811704977818
62230 0.7868811703950461
62517 0.7868811702928955
62806 0.7868811701909754
63096 0.7868811700896398
63387 0.7868811699888857
63680 0.7868811698883674
63973 0.7868811697887724
64269 0.7868811696890837
64565 0.7868811695903132
64863 0.7868811694917853
65163 0.7868811693935063
65464 0.7868811692958028
65766 0.7868811691986735
66069 0.7868811691021147
66374 0.786881169005808
66681 0.7868811689097581
66988 0.7868811688145891
67298 0.7868811687193709
67608 0.7868811686250252
67920 0.7868811685309407
68234 0.7868811684371233
68549 0.7868811683438736
68865 0.7868811682511893
69183 0.786881168158775
69502 0.78688116806692
69823 0.7868811679753367
70146 0.786881167884029
70469 0.7868811677935592
70795 0.7868811677030864
71121 0.7868811676134448
71450 0.7868811675238077
71779 0.7868811674349945
72111 0.7868811673461933
72444 0.7868811672579434
72778 0.7868811671702414
73114 0.7868811670828243
73451 0.7868811669959518
73790 0.7868811669093662
74131 0.7868811668230717
74473 0.7868811667373218
74817 0.786881166651865
75162 0.7868811665669494
75509 0.7868811664823293
75858 0.7868811663980043
76208 0.7868811663142161
76560 0.7868811662307247
76913 0.7868811661477662
77268 0.7868811660651064
77625 0.7868811659827452
77983 0.7868811659009151
78343 0.7868811658193859
78705 0.7868811657381589
79068 0.786881165657459
79433 0.7868811655770619
79799 0.7868811654971882
80168 0.786881165417402
80538 0.7868811653381391
80910 0.7868811652591833
81283 0.7868811651807458
81658 0.7868811651026152
82035 0.786881165024793
82414 0.7868811649472818
82794 0.7868811648702847
83176 0.7868811647935968
83560 0.7868811647172205
83946 0.7868811646411578
84333 0.7868811645656025
84723 0.7868811644901679
85114 0.7868811644152408
85507 0.7868811643406289
85901 0.7868811642665194
86298 0.7868811641925388
86696 0.7868811641190595
87096 0.7868811640458961
87498 0.7868811639730494
87902 0.7868811639005208
88308 0.7868811638283094
88716 0.786881163756417
89125 0.7868811636850183
89536 0.7868811636139362
89950 0.7868811635430029
90365 0.7868811634725587
90782 0.786881163402434
91201 0.7868811633326288
91622 0.7868811632631438
92045 0.7868811631939793
92470 0.7868811631251357
92897 0.7868811630566138
93325 0.7868811629885715
93756 0.7868811629206914
94189 0.7868811628531329
94624 0.7868811627858977
95060 0.786881162719137
95499 0.7868811626525454
95940 0.7868811625862764
96383 0.7868811625203305
96828 0.7868811624547066
97275 0.7868811623894065
97724 0.7868811623244282
98175 0.7868811622597726
98628 0.7868811621954401
99083 0.7868811621314296
99541 0.7868811620676023
100000 0.7868811620042363

